A one-sided constrained martingale transport between two uniform laws

We minimize $\mathbb E[h(Y-X)]$ over martingale couplings of $\text{Unif}[-1,1]$ and $\text{Unif}[-2,2]$ satisfying $Y\geq X-k$, where $h\in C^1([-3,3])$ has convex derivative. Feasibility holds exactly for $k\geq1$. For each such $k$, we construct a coupling that minimizes all costs in this class. For $1<k<3$, its support consists of two graphs, with $D(x)=x-k$ on $[k-2,1]$. The maps admit an explicit parametrization for $2\leq k<3$ and are determined by scalar equations with unique admissible roots for $1<k<2$. We prove optimality by a dual inequality, using an analytic estimate in the latter range. At $k=1$ the optimizer is $Y=X\pm1$ with equal probabilities; for $k\geq3$ it is the ordinary left-curtain coupling. In the unconstrained problem, left-monotonicity identifies the left-curtain coupling, which is optimal for this cost class. Under the constraint, a discrete example shows that the corresponding support condition, even together with every two-source comparison, does not imply optimality.

==> cubic_value.dat <==
k value boundary_mass active_source_mass
2.00000000 -1.161383357237 0.142597043819 0.500000000000
2.01000000 -1.169571220866 0.140816923802 0.495000000000
2.02000000 -1.177678096496 0.139050366161 0.490000000000
2.03000000 -1.185701932830 0.137297036927 0.485000000000
2.04000000 -1.193640721716 0.135556610959 0.480000000000
2.05000000 -1.201492509744 0.133828771714 0.475000000000
2.06000000 -1.209255405199 0.132113211030 0.470000000000
2.07000000 -1.216927582639 0.130409628902 0.465000000000
2.08000000 -1.224507286039 0.128717733273 0.460000000000
2.09000000 -1.231992830939 0.127037239821 0.455000000000
2.10000000 -1.239382605917 0.125367871754 0.450000000000
2.11000000 -1.246675073537 0.123709359612 0.445000000000
2.12000000 -1.253868770910 0.122061441070 0.440000000000
2.13000000 -1.260962309958 0.120423860743 0.435000000000
2.14000000 -1.267954377434 0.118796370005 0.430000000000
2.15000000 -1.274843734765 0.117178726801 0.425000000000
2.16000000 -1.281629217737 0.115570695472 0.420000000000
2.17000000 -1.288309736067 0.113972046579 0.415000000000
2.18000000 -1.294884272873 0.112382556733 0.410000000000
2.19000000 -1.301351884081 0.110802008432 0.405000000000
2.20000000 -1.307711697754 0.109230189896 0.400000000000
2.21000000 -1.313962913387 0.107666894913 0.395000000000
2.22000000 -1.320104801162 0.106111922684 0.390000000000
2.23000000 -1.326136701169 0.104565077676 0.385000000000
2.24000000 -1.332058022613 0.103026169471 0.380000000000
2.25000000 -1.337868243002 0.101495012633 0.375000000000
2.26000000 -1.343566907329 0.099971426562 0.370000000000
2.27000000 -1.349153627240 0.098455235368 0.365000000000
2.28000000 -1.354628080215 0.096946267732 0.360000000000
2.29000000 -1.359990008734 0.095444356788 0.355000000000
2.30000000 -1.365239219455 0.093949339992 0.350000000000
2.31000000 -1.370375582403 0.092461059006 0.345000000000
2.32000000 -1.375399030151 0.090979359583 0.340000000000
2.33000000 -1.380309557027 0.089504091447 0.335000000000
2.34000000 -1.385107218321 0.088035108192 0.330000000000
2.35000000 -1.389792129504 0.086572267165 0.325000000000
2.36000000 -1.394364465466 0.085115429369 0.320000000000
2.37000000 -1.398824459758 0.083664459360 0.315000000000
2.38000000 -1.403172403854 0.082219225146 0.310000000000
2.39000000 -1.407408646422 0.080779598094 0.305000000000
2.40000000 -1.411533592611 0.079345452838 0.300000000000
2.41000000 -1.415547703357 0.077916667185 0.295000000000
2.42000000 -1.419451494691 0.076493122030 0.290000000000
2.43000000 -1.423245537076 0.075074701271 0.285000000000
2.44000000 -1.426930454750 0.073661291725 0.280000000000
2.45000000 -1.430506925080 0.072252783049 0.275000000000
2.46000000 -1.433975677944 0.070849067661 0.270000000000
2.47000000 -1.437337495111 0.069450040662 0.265000000000
2.48000000 -1.440593209648 0.068055599769 0.260000000000
2.49000000 -1.443743705334 0.066665645235 0.255000000000
2.50000000 -1.446789916088 0.065280079787 0.250000000000
2.51000000 -1.449732825415 0.063898808554 0.245000000000
2.52000000 -1.452573465861 0.062521739001 0.240000000000
2.53000000 -1.455312918482 0.061148780870 0.235000000000
2.54000000 -1.457952312326 0.059779846113 0.230000000000
2.55000000 -1.460492823934 0.058414848837 0.225000000000
2.56000000 -1.462935676837 0.057053705241 0.220000000000
2.57000000 -1.465282141086 0.055696333561 0.215000000000
2.58000000 -1.467533532778 0.054342654017 0.210000000000
2.59000000 -1.469691213600 0.052992588758 0.205000000000
2.60000000 -1.471756590385 0.051646061810 0.200000000000
2.61000000 -1.473731114677 0.050302999025 0.195000000000
2.62000000 -1.475616282306 0.048963328034 0.190000000000
2.63000000 -1.477413632978 0.047626978199 0.185000000000
2.64000000 -1.479124749872 0.046293880566 0.180000000000
2.65000000 -1.480751259245 0.044963967820 0.175000000000
2.66000000 -1.482294830053 0.043637174242 0.170000000000
2.67000000 -1.483757173575 0.042313435669 0.165000000000
2.68000000 -1.485140043052 0.040992689448 0.160000000000
2.69000000 -1.486445233332 0.039674874400 0.155000000000
2.70000000 -1.487674580523 0.038359930781 0.150000000000
2.71000000 -1.488829961656 0.037047800242 0.145000000000
2.72000000 -1.489913294362 0.035738425795 0.140000000000
2.73000000 -1.490926536543 0.034431751776 0.135000000000
2.74000000 -1.491871686067 0.033127723810 0.130000000000
2.75000000 -1.492750780461 0.031826288781 0.125000000000
2.76000000 -1.493565896614 0.030527394795 0.120000000000
2.77000000 -1.494319150489 0.029230991148 0.115000000000
2.78000000 -1.495012696837 0.027937028302 0.110000000000
2.79000000 -1.495648728929 0.026645457846 0.105000000000
2.80000000 -1.496229478281 0.025356232474 0.100000000000
2.81000000 -1.496757214395 0.024069305953 0.095000000000
2.82000000 -1.497234244505 0.022784633098 0.090000000000
2.83000000 -1.497662913324 0.021502169742 0.085000000000
2.84000000 -1.498045602807 0.020221872712 0.080000000000
2.85000000 -1.498384731910 0.018943699807 0.075000000000
2.86000000 -1.498682756361 0.017667609767 0.070000000000
2.87000000 -1.498942168431 0.016393562254 0.065000000000
2.88000000 -1.499165496722 0.015121517826 0.060000000000
2.89000000 -1.499355305944 0.013851437918 0.055000000000
2.90000000 -1.499514196710 0.012583284815 0.050000000000
2.91000000 -1.499644805332 0.011317021636 0.045000000000
2.92000000 -1.499749803619 0.010052612310 0.040000000000
2.93000000 -1.499831898688 0.008790021556 0.035000000000
2.94000000 -1.499893832767 0.007529214866 0.030000000000
2.95000000 -1.499938383016 0.006270158482 0.025000000000
2.96000000 -1.499968361341 0.005012819380 0.020000000000
2.97000000 -1.499986614223 0.003757165252 0.015000000000
2.98000000 -1.499996022542 0.002503164488 0.010000000000
2.99000000 -1.499999501408 0.001250786159 0.005000000000
3.00000000 -1.500000000000 0.000000000000 0.000000000000


==> density_decomposition_k25.dat <==
y middle boundary total target
-2.000000000000 0.133303858082 0.116696141918 0.250000000000 0.250000000000
-1.999036093845 0.133243470587 0.116756529413 0.250000000000 0.250000000000
-1.998072035842 0.133183119954 0.116816880046 0.250000000000 0.250000000000
-1.997107826036 0.133122806150 0.116877193850 0.250000000000 0.250000000000
-1.996143464472 0.133062529145 0.116937470855 0.250000000000 0.250000000000
-1.995178951195 0.133002288908 0.116997711092 0.250000000000 0.250000000000
-1.994214286249 0.132942085407 0.117057914593 0.250000000000 0.250000000000
-1.993249469680 0.132881918613 0.117118081387 0.250000000000 0.250000000000
-1.992284501531 0.132821788493 0.117178211507 0.250000000000 0.250000000000
-1.991319381849 0.132761695018 0.117238304982 0.250000000000 0.250000000000
-1.990354110678 0.132701638155 0.117298361845 0.250000000000 0.250000000000
-1.989388688062 0.132641617875 0.117358382125 0.250000000000 0.250000000000
-1.988423114047 0.132581634147 0.117418365853 0.250000000000 0.250000000000
-1.987457388676 0.132521686939 0.117478313061 0.250000000000 0.250000000000
-1.986491511995 0.132461776221 0.117538223779 0.250000000000 0.250000000000
-1.985525484049 0.132401901962 0.117598098038 0.250000000000 0.250000000000
-1.984559304882 0.132342064133 0.117657935867 0.250000000000 0.250000000000
-1.983592974539 0.132282262701 0.117717737299 0.250000000000 0.250000000000
-1.982626493064 0.132222497637 0.117777502363 0.250000000000 0.250000000000
-1.981659860502 0.132162768909 0.117837231091 0.250000000000 0.250000000000
-1.980693076899 0.132103076488 0.117896923512 0.250000000000 0.250000000000
-1.979726142297 0.132043420343 0.117956579657 0.250000000000 0.250000000000
-1.978759056743 0.131983800444 0.118016199556 0.250000000000 0.250000000000
-1.977791820281 0.131924216759 0.118075783241 0.250000000000 0.250000000000
-1.976824432955 0.131864669259 0.118135330741 0.250000000000 0.250000000000
-1.975856894809 0.131805157914 0.118194842086 0.250000000000 0.250000000000
-1.974889205890 0.131745682692 0.118254317308 0.250000000000 0.250000000000
-1.973921366240 0.131686243564 0.118313756436 0.250000000000 0.250000000000
-1.972953375905 0.131626840499 0.118373159501 0.250000000000 0.250000000000
-1.971985234928 0.131567473468 0.118432526532 0.250000000000 0.250000000000
-1.971016943356 0.131508142440 0.118491857560 0.250000000000 0.250000000000
-1.970048501231 0.131448847384 0.118551152616 0.250000000000 0.250000000000
-1.969079908599 0.131389588271 0.118610411729 0.250000000000 0.250000000000
-1.968111165504 0.131330365071 0.118669634929 0.250000000000 0.250000000000
-1.967142271991 0.131271177754 0.118728822246 0.250000000000 0.250000000000
-1.966173228104 0.131212026289 0.118787973711 0.250000000000 0.250000000000
-1.965204033887 0.131152910647 0.118847089353 0.250000000000 0.250000000000
-1.964234689384 0.131093830797 0.118906169203 0.250000000000 0.250000000000
-1.963265194642 0.131034786710 0.118965213290 0.250000000000 0.250000000000
-1.962295549702 0.130975778356 0.119024221644 0.250000000000 0.250000000000
-1.961325754611 0.130916805705 0.119083194295 0.250000000000 0.250000000000
-1.960355809412 0.130857868727 0.119142131273 0.250000000000 0.250000000000
-1.959385714150 0.130798967393 0.119201032607 0.250000000000 0.250000000000
-1.958415468869 0.130740101672 0.119259898328 0.250000000000 0.250000000000
-1.957445073613 0.130681271535 0.119318728465 0.250000000000 0.250000000000
-1.956474528428 0.130622476952 0.119377523048 0.250000000000 0.250000000000
-1.955503833356 0.130563717894 0.119436282106 0.250000000000 0.250000000000
-1.954532988442 0.130504994331 0.119495005669 0.250000000000 0.250000000000
-1.953561993731 0.130446306233 0.119553693767 0.250000000000 0.250000000000
-1.952590849267 0.130387653571 0.119612346429 0.250000000000 0.250000000000
-1.951619555095 0.130329036315 0.119670963685 0.250000000000 0.250000000000
-1.950648111257 0.130270454436 0.119729545564 0.250000000000 0.250000000000
-1.949676517799 0.130211907905 0.119788092095 0.250000000000 0.250000000000
-1.948704774765 0.130153396691 0.119846603309 0.250000000000 0.250000000000
-1.947732882199 0.130094920766 0.119905079234 0.250000000000 0.250000000000
-1.946760840146 0.130036480099 0.119963519901 0.250000000000 0.250000000000
-1.945788648648 0.129978074663 0.120021925337 0.250000000000 0.250000000000
-1.944816307752 0.129919704427 0.120080295573 0.250000000000 0.250000000000
-1.943843817499 0.129861369363 0.120138630637 0.250000000000 0.250000000000
-1.942871177936 0.129803069440 0.120196930560 0.250000000000 0.250000000000
-1.941898389106 0.129744804630 0.120255195370 0.250000000000 0.250000000000
-1.940925451053 0.129686574904 0.120313425096 0.250000000000 0.250000000000
-1.939952363821 0.129628380233 0.120371619767 0.250000000000 0.250000000000
-1.938979127454 0.129570220586 0.120429779414 0.250000000000 0.250000000000
-1.938005741996 0.129512095936 0.120487904064 0.250000000000 0.250000000000
-1.937032207492 0.129454006254 0.120545993746 0.250000000000 0.250000000000
-1.936058523985 0.129395951509 0.120604048491 0.250000000000 0.250000000000
-1.935084691520 0.129337931674 0.120662068326 0.250000000000 0.250000000000
-1.934110710140 0.129279946720 0.120720053280 0.250000000000 0.250000000000
-1.933136579890 0.129221996616 0.120778003384 0.250000000000 0.250000000000
-1.932162300813 0.129164081336 0.120835918664 0.250000000000 0.250000000000
-1.931187872954 0.129106200849 0.120893799151 0.250000000000 0.250000000000
-1.930213296356 0.129048355126 0.120951644874 0.250000000000 0.250000000000
-1.929238571063 0.128990544140 0.121009455860 0.250000000000 0.250000000000
-1.928263697120 0.128932767861 0.121067232139 0.250000000000 0.250000000000
-1.927288674569 0.128875026261 0.121124973739 0.250000000000 0.250000000000
-1.926313503456 0.128817319311 0.121182680689 0.250000000000 0.250000000000
-1.925338183825 0.128759646982 0.121240353018 0.250000000000 0.250000000000
-1.924362715718 0.128702009246 0.121297990754 0.250000000000 0.250000000000
-1.923387099179 0.128644406073 0.121355593927 0.250000000000 0.250000000000
-1.922411334254 0.128586837436 0.121413162564 0.250000000000 0.250000000000
-1.921435420985 0.128529303306 0.121470696694 0.250000000000 0.250000000000
-1.920459359416 0.128471803655 0.121528196345 0.250000000000 0.250000000000
-1.919483149592 0.128414338453 0.121585661547 0.250000000000 0.250000000000
-1.918506791556 0.128356907673 0.121643092327 0.250000000000 0.250000000000
-1.917530285351 0.128299511286 0.121700488714 0.250000000000 0.250000000000
-1.916553631022 0.128242149264 0.121757850736 0.250000000000 0.250000000000
-1.915576828612 0.128184821578 0.121815178422 0.250000000000 0.250000000000
-1.914599878166 0.128127528200 0.121872471800 0.250000000000 0.250000000000
-1.913622779726 0.128070269102 0.121929730898 0.250000000000 0.250000000000
-1.912645533337 0.128013044255 0.121986955745 0.250000000000 0.250000000000
-1.911668139042 0.127955853631 0.122044146369 0.250000000000 0.250000000000
-1.910690596885 0.127898697203 0.122101302797 0.250000000000 0.250000000000
-1.909712906910 0.127841574941 0.122158425059 0.250000000000 0.250000000000
-1.908735069161 0.127784486819 0.122215513181 0.250000000000 0.250000000000
-1.907757083680 0.127727432807 0.122272567193 0.250000000000 0.250000000000
-1.906778950512 0.127670412877 0.122329587123 0.250000000000 0.250000000000
-1.905800669701 0.127613427002 0.122386572998 0.250000000000 0.250000000000
-1.904822241289 0.127556475154 0.122443524846 0.250000000000 0.250000000000
-1.903843665321 0.127499557304 0.122500442696 0.250000000000 0.250000000000
-1.902864941841 0.127442673425 0.122557326575 0.250000000000 0.250000000000
-1.901886070891 0.127385823488 0.122614176512 0.250000000000 0.250000000000
-1.900907052515 0.127329007466 0.122670992534 0.250000000000 0.250000000000
-1.899927886758 0.127272225331 0.122727774669 0.250000000000 0.250000000000
-1.898948573662 0.127215477055 0.122784522945 0.250000000000 0.250000000000
-1.897969113271 0.127158762611 0.122841237389 0.250000000000 0.250000000000
-1.896989505628 0.127102081970 0.122897918030 0.250000000000 0.250000000000
-1.896009750778 0.127045435105 0.122954564895 0.250000000000 0.250000000000
-1.895029848763 0.126988821988 0.123011178012 0.250000000000 0.250000000000
-1.894049799627 0.126932242591 0.123067757409 0.250000000000 0.250000000000
-1.893069603414 0.126875696887 0.123124303113 0.250000000000 0.250000000000
-1.892089260167 0.126819184848 0.123180815152 0.250000000000 0.250000000000
-1.891108769929 0.126762706447 0.123237293553 0.250000000000 0.250000000000
-1.890128132744 0.126706261655 0.123293738345 0.250000000000 0.250000000000
-1.889147348656 0.126649850447 0.123350149553 0.250000000000 0.250000000000
-1.888166417707 0.126593472793 0.123406527207 0.250000000000 0.250000000000
-1.887185339941 0.126537128666 0.123462871334 0.250000000000 0.250000000000
-1.886204115402 0.126480818040 0.123519181960 0.250000000000 0.250000000000
-1.885222744133 0.126424540886 0.123575459114 0.250000000000 0.250000000000
-1.884241226177 0.126368297178 0.123631702822 0.250000000000 0.250000000000
-1.883259561578 0.126312086887 0.123687913113 0.250000000000 0.250000000000
-1.882277750378 0.126255909987 0.123744090013 0.250000000000 0.250000000000
-1.881295792622 0.126199766450 0.123800233550 0.250000000000 0.250000000000
-1.880313688352 0.126143656249 0.123856343751 0.250000000000 0.250000000000
-1.879331437613 0.126087579357 0.123912420643 0.250000000000 0.250000000000
-1.878349040446 0.126031535747 0.123968464253 0.250000000000 0.250000000000
-1.877366496896 0.125975525391 0.124024474609 0.250000000000 0.250000000000
-1.876383807005 0.125919548262 0.124080451738 0.250000000000 0.250000000000
-1.875400970818 0.125863604334 0.124136395666 0.250000000000 0.250000000000
-1.874417988376 0.125807693578 0.124192306422 0.250000000000 0.250000000000
-1.873434859724 0.125751815969 0.124248184031 0.250000000000 0.250000000000
-1.872451584904 0.125695971478 0.124304028522 0.250000000000 0.250000000000
-1.871468163960 0.125640160080 0.124359839920 0.250000000000 0.250000000000
-1.870484596936 0.125584381746 0.124415618254 0.250000000000 0.250000000000
-1.869500883873 0.125528636451 0.124471363549 0.250000000000 0.250000000000
-1.868517024815 0.125472924166 0.124527075834 0.250000000000 0.250000000000
-1.867533019806 0.125417244866 0.124582755134 0.250000000000 0.250000000000
-1.866548868889 0.125361598524 0.124638401476 0.250000000000 0.250000000000
-1.865564572106 0.125305985112 0.124694014888 0.250000000000 0.250000000000
-1.864580129501 0.125250404603 0.124749595397 0.250000000000 0.250000000000
-1.863595541116 0.125194856972 0.124805143028 0.250000000000 0.250000000000
-1.862610806996 0.125139342191 0.124860657809 0.250000000000 0.250000000000
-1.861625927183 0.125083860234 0.124916139766 0.250000000000 0.250000000000
-1.860640901719 0.125028411073 0.124971588927 0.250000000000 0.250000000000
-1.859655730649 0.124972994683 0.125027005317 0.250000000000 0.250000000000
-1.858670414015 0.124917611036 0.125082388964 0.250000000000 0.250000000000
-1.857684951860 0.124862260107 0.125137739893 0.250000000000 0.250000000000
-1.856699344227 0.124806941868 0.125193058132 0.250000000000 0.250000000000
-1.855713591159 0.124751656292 0.125248343708 0.250000000000 0.250000000000
-1.854727692700 0.124696403355 0.125303596645 0.250000000000 0.250000000000
-1.853741648891 0.124641183028 0.125358816972 0.250000000000 0.250000000000
-1.852755459777 0.124585995285 0.125414004715 0.250000000000 0.250000000000
-1.851769125399 0.124530840101 0.125469159899 0.250000000000 0.250000000000
-1.850782645802 0.124475717448 0.125524282552 0.250000000000 0.250000000000
-1.849796021027 0.124420627301 0.125579372699 0.250000000000 0.250000000000
-1.848809251118 0.124365569633 0.125634430367 0.250000000000 0.250000000000
-1.847822336117 0.124310544417 0.125689455583 0.250000000000 0.250000000000
-1.846835276068 0.124255551627 0.125744448373 0.250000000000 0.250000000000
-1.845848071013 0.124200591238 0.125799408762 0.250000000000 0.250000000000
-1.844860720996 0.124145663223 0.125854336777 0.250000000000 0.250000000000
-1.843873226058 0.124090767555 0.125909232445 0.250000000000 0.250000000000
-1.842885586243 0.124035904208 0.125964095792 0.250000000000 0.250000000000
-1.841897801594 0.123981073157 0.126018926843 0.250000000000 0.250000000000
-1.840909872154 0.123926274376 0.126073725624 0.250000000000 0.250000000000
-1.839921797964 0.123871507837 0.126128492163 0.250000000000 0.250000000000
-1.838933579069 0.123816773516 0.126183226484 0.250000000000 0.250000000000
-1.837945215510 0.123762071385 0.126237928615 0.250000000000 0.250000000000
-1.836956707331 0.123707401420 0.126292598580 0.250000000000 0.250000000000
-1.835968054574 0.123652763594 0.126347236406 0.250000000000 0.250000000000
-1.834979257283 0.123598157881 0.126401842119 0.250000000000 0.250000000000
-1.833990315498 0.123543584255 0.126456415745 0.250000000000 0.250000000000
-1.833001229265 0.123489042690 0.126510957310 0.250000000000 0.250000000000
-1.832011998624 0.123434533161 0.126565466839 0.250000000000 0.250000000000
-1.831022623619 0.123380055642 0.126619944358 0.250000000000 0.250000000000
-1.830033104293 0.123325610106 0.126674389894 0.250000000000 0.250000000000
-1.829043440687 0.123271196529 0.126728803471 0.250000000000 0.250000000000
-1.828053632846 0.123216814883 0.126783185117 0.250000000000 0.250000000000
-1.827063680810 0.123162465144 0.126837534856 0.250000000000 0.250000000000
-1.826073584624 0.123108147286 0.126891852714 0.250000000000 0.250000000000
-1.825083344329 0.123053861284 0.126946138716 0.250000000000 0.250000000000
-1.824092959968 0.122999607110 0.127000392890 0.250000000000 0.250000000000
-1.823102431584 0.122945384741 0.127054615259 0.250000000000 0.250000000000
-1.822111759219 0.122891194150 0.127108805850 0.250000000000 0.250000000000
-1.821120942916 0.122837035312 0.127162964688 0.250000000000 0.250000000000
-1.820129982718 0.122782908201 0.127217091799 0.250000000000 0.250000000000
-1.819138878666 0.122728812791 0.127271187209 0.250000000000 0.250000000000
-1.818147630803 0.122674749058 0.127325250942 0.250000000000 0.250000000000
-1.817156239173 0.122620716976 0.127379283024 0.250000000000 0.250000000000
-1.816164703816 0.122566716519 0.127433283481 0.250000000000 0.250000000000
-1.815173024777 0.122512747662 0.127487252338 0.250000000000 0.250000000000
-1.814181202097 0.122458810379 0.127541189621 0.250000000000 0.250000000000
-1.813189235818 0.122404904646 0.127595095354 0.250000000000 0.250000000000
-1.812197125984 0.122351030437 0.127648969563 0.250000000000 0.250000000000
-1.811204872636 0.122297187726 0.127702812274 0.250000000000 0.250000000000
-1.810212475817 0.122243376489 0.127756623511 0.250000000000 0.250000000000
-1.809219935570 0.122189596699 0.127810403301 0.250000000000 0.250000000000
-1.808227251937 0.122135848333 0.127864151667 0.250000000000 0.250000000000
-1.807234424959 0.122082131364 0.127917868636 0.250000000000 0.250000000000
-1.806241454680 0.122028445768 0.127971554232 0.250000000000 0.250000000000
-1.805248341142 0.121974791519 0.128025208481 0.250000000000 0.250000000000
-1.804255084387 0.121921168593 0.128078831407 0.250000000000 0.250000000000
-1.803261684458 0.121867576964 0.128132423036 0.250000000000 0.250000000000
-1.802268141396 0.121814016607 0.128185983393 0.250000000000 0.250000000000
-1.801274455245 0.121760487497 0.128239512503 0.250000000000 0.250000000000
-1.800280626046 0.121706989609 0.128293010391 0.250000000000 0.250000000000
-1.799286653841 0.121653522918 0.128346477082 0.250000000000 0.250000000000
-1.798292538674 0.121600087400 0.128399912600 0.250000000000 0.250000000000
-1.797298280586 0.121546683029 0.128453316971 0.250000000000 0.250000000000
-1.796303879619 0.121493309780 0.128506690220 0.250000000000 0.250000000000
-1.795309335816 0.121439967629 0.128560032371 0.250000000000 0.250000000000
-1.794314649218 0.121386656550 0.128613343450 0.250000000000 0.250000000000
-1.793319819869 0.121333376520 0.128666623480 0.250000000000 0.250000000000
-1.792324847810 0.121280127512 0.128719872488 0.250000000000 0.250000000000
-1.791329733083 0.121226909503 0.128773090497 0.250000000000 0.250000000000
-1.790334475731 0.121173722467 0.128826277533 0.250000000000 0.250000000000
-1.789339075795 0.121120566381 0.128879433619 0.250000000000 0.250000000000
-1.788343533318 0.121067441218 0.128932558782 0.250000000000 0.250000000000
-1.787347848343 0.121014346955 0.128985653045 0.250000000000 0.250000000000
-1.786352020910 0.120961283567 0.129038716433 0.250000000000 0.250000000000
-1.785356051063 0.120908251029 0.129091748971 0.250000000000 0.250000000000
-1.784359938842 0.120855249317 0.129144750683 0.250000000000 0.250000000000
-1.783363684291 0.120802278406 0.129197721594 0.250000000000 0.250000000000
-1.782367287452 0.120749338271 0.129250661729 0.250000000000 0.250000000000
-1.781370748366 0.120696428889 0.129303571111 0.250000000000 0.250000000000
-1.780374067075 0.120643550234 0.129356449766 0.250000000000 0.250000000000
-1.779377243622 0.120590702283 0.129409297717 0.250000000000 0.250000000000
-1.778380278048 0.120537885010 0.129462114990 0.250000000000 0.250000000000
-1.777383170396 0.120485098392 0.129514901608 0.250000000000 0.250000000000
-1.776385920707 0.120432342403 0.129567657597 0.250000000000 0.250000000000
-1.775388529024 0.120379617021 0.129620382979 0.250000000000 0.250000000000
-1.774390995388 0.120326922219 0.129673077781 0.250000000000 0.250000000000
-1.773393319842 0.120274257975 0.129725742025 0.250000000000 0.250000000000
-1.772395502427 0.120221624263 0.129778375737 0.250000000000 0.250000000000
-1.771397543185 0.120169021060 0.129830978940 0.250000000000 0.250000000000
-1.770399442158 0.120116448341 0.129883551659 0.250000000000 0.250000000000
-1.769401199388 0.120063906082 0.129936093918 0.250000000000 0.250000000000
-1.768402814917 0.120011394259 0.129988605741 0.250000000000 0.250000000000
-1.767404288787 0.119958912847 0.130041087153 0.250000000000 0.250000000000
-1.766405621040 0.119906461824 0.130093538176 0.250000000000 0.250000000000
-1.765406811717 0.119854041163 0.130145958837 0.250000000000 0.250000000000
-1.764407860860 0.119801650843 0.130198349157 0.250000000000 0.250000000000
-1.763408768512 0.119749290837 0.130250709163 0.250000000000 0.250000000000
-1.762409534713 0.119696961123 0.130303038877 0.250000000000 0.250000000000
-1.761410159506 0.119644661677 0.130355338323 0.250000000000 0.250000000000
-1.760410642933 0.119592392474 0.130407607526 0.250000000000 0.250000000000
-1.759410985035 0.119540153490 0.130459846510 0.250000000000 0.250000000000
-1.758411185855 0.119487944702 0.130512055298 0.250000000000 0.250000000000
-1.757411245433 0.119435766086 0.130564233914 0.250000000000 0.250000000000
-1.756411163811 0.119383617617 0.130616382383 0.250000000000 0.250000000000
-1.755410941032 0.119331499272 0.130668500728 0.250000000000 0.250000000000
-1.754410577137 0.119279411028 0.130720588972 0.250000000000 0.250000000000
-1.753410072168 0.119227352860 0.130772647140 0.250000000000 0.250000000000
-1.752409426166 0.119175324744 0.130824675256 0.250000000000 0.250000000000
-1.751408639174 0.119123326657 0.130876673343 0.250000000000 0.250000000000
-1.750407711232 0.119071358576 0.130928641424 0.250000000000 0.250000000000
-1.749406642382 0.119019420475 0.130980579525 0.250000000000 0.250000000000
-1.748405432667 0.118967512333 0.131032487667 0.250000000000 0.250000000000
-1.747404082127 0.118915634124 0.131084365876 0.250000000000 0.250000000000
-1.746402590804 0.118863785826 0.131136214174 0.250000000000 0.250000000000
-1.745400958740 0.118811967415 0.131188032585 0.250000000000 0.250000000000
-1.744399185977 0.118760178867 0.131239821133 0.250000000000 0.250000000000
-1.743397272556 0.118708420159 0.131291579841 0.250000000000 0.250000000000
-1.742395218519 0.118656691267 0.131343308733 0.250000000000 0.250000000000
-1.741393023906 0.118604992168 0.131395007832 0.250000000000 0.250000000000
-1.740390688761 0.118553322838 0.131446677162 0.250000000000 0.250000000000
-1.739388213123 0.118501683253 0.131498316747 0.250000000000 0.250000000000
-1.738385597036 0.118450073392 0.131549926608 0.250000000000 0.250000000000
-1.737382840539 0.118398493229 0.131601506771 0.250000000000 0.250000000000
-1.736379943676 0.118346942742 0.131653057258 0.250000000000 0.250000000000
-1.735376906486 0.118295421907 0.131704578093 0.250000000000 0.250000000000
-1.734373729013 0.118243930700 0.131756069300 0.250000000000 0.250000000000
-1.733370411296 0.118192469100 0.131807530900 0.250000000000 0.250000000000
-1.732366953378 0.118141037082 0.131858962918 0.250000000000 0.250000000000
-1.731363355300 0.118089634623 0.131910365377 0.250000000000 0.250000000000
-1.730359617104 0.118038261699 0.131961738301 0.250000000000 0.250000000000
-1.729355738830 0.117986918289 0.132013081711 0.250000000000 0.250000000000
-1.728351720521 0.117935604367 0.132064395633 0.250000000000 0.250000000000
-1.727347562217 0.117884319912 0.132115680088 0.250000000000 0.250000000000
-1.726343263961 0.117833064901 0.132166935099 0.250000000000 0.250000000000
-1.725338825792 0.117781839309 0.132218160691 0.250000000000 0.250000000000
-1.724334247754 0.117730643114 0.132269356886 0.250000000000 0.250000000000
-1.723329529886 0.117679476293 0.132320523707 0.250000000000 0.250000000000
-1.722324672231 0.117628338823 0.132371661177 0.250000000000 0.250000000000
-1.721319674829 0.117577230681 0.132422769319 0.250000000000 0.250000000000
-1.720314537723 0.117526151843 0.132473848157 0.250000000000 0.250000000000
-1.719309260952 0.117475102288 0.132524897712 0.250000000000 0.250000000000
-1.718303844560 0.117424081991 0.132575918009 0.250000000000 0.250000000000
-1.717298288586 0.117373090931 0.132626909069 0.250000000000 0.250000000000
-1.716292593072 0.117322129083 0.132677870917 0.250000000000 0.250000000000
-1.715286758059 0.117271196426 0.132728803574 0.250000000000 0.250000000000
-1.714280783589 0.117220292936 0.132779707064 0.250000000000 0.250000000000
-1.713274669702 0.117169418590 0.132830581410 0.250000000000 0.250000000000
-1.712268416440 0.117118573367 0.132881426633 0.250000000000 0.250000000000
-1.711262023845 0.117067757242 0.132932242758 0.250000000000 0.250000000000
-1.710255491956 0.117016970194 0.132983029806 0.250000000000 0.250000000000
-1.709248820816 0.116966212199 0.133033787801 0.250000000000 0.250000000000
-1.708242010466 0.116915483235 0.133084516765 0.250000000000 0.250000000000
-1.707235060946 0.116864783279 0.133135216721 0.250000000000 0.250000000000
-1.706227972299 0.116814112308 0.133185887692 0.250000000000 0.250000000000
-1.705220744564 0.116763470300 0.133236529700 0.250000000000 0.250000000000
-1.704213377783 0.116712857233 0.133287142767 0.250000000000 0.250000000000
-1.703205871997 0.116662273083 0.133337726917 0.250000000000 0.250000000000
-1.702198227248 0.116611717828 0.133388282172 0.250000000000 0.250000000000
-1.701190443576 0.116561191445 0.133438808555 0.250000000000 0.250000000000
-1.700182521022 0.116510693912 0.133489306088 0.250000000000 0.250000000000
-1.699174459627 0.116460225207 0.133539774793 0.250000000000 0.250000000000
-1.698166259433 0.116409785307 0.133590214693 0.250000000000 0.250000000000
-1.697157920480 0.116359374189 0.133640625811 0.250000000000 0.250000000000
-1.696149442810 0.116308991832 0.133691008168 0.250000000000 0.250000000000
-1.695140826463 0.116258638212 0.133741361788 0.250000000000 0.250000000000
-1.694132071481 0.116208313307 0.133791686693 0.250000000000 0.250000000000
-1.693123177904 0.116158017096 0.133841982904 0.250000000000 0.250000000000
-1.692114145773 0.116107749555 0.133892250445 0.250000000000 0.250000000000
-1.691104975129 0.116057510662 0.133942489338 0.250000000000 0.250000000000
-1.690095666014 0.116007300395 0.133992699605 0.250000000000 0.250000000000
-1.689086218468 0.115957118732 0.134042881268 0.250000000000 0.250000000000
-1.688076632532 0.115906965651 0.134093034349 0.250000000000 0.250000000000
-1.687066908246 0.115856841128 0.134143158872 0.250000000000 0.250000000000
-1.686057045653 0.115806745143 0.134193254857 0.250000000000 0.250000000000
-1.685047044792 0.115756677673 0.134243322327 0.250000000000 0.250000000000
-1.684036905705 0.115706638695 0.134293361305 0.250000000000 0.250000000000
-1.683026628432 0.115656628188 0.134343371812 0.250000000000 0.250000000000
-1.682016213014 0.115606646130 0.134393353870 0.250000000000 0.250000000000
-1.681005659492 0.115556692498 0.134443307502 0.250000000000 0.250000000000
-1.679994967907 0.115506767270 0.134493232730 0.250000000000 0.250000000000
-1.678984138300 0.115456870424 0.134543129576 0.250000000000 0.250000000000
-1.677973170711 0.115407001939 0.134592998061 0.250000000000 0.250000000000
-1.676962065182 0.115357161792 0.134642838208 0.250000000000 0.250000000000
-1.675950821752 0.115307349962 0.134692650038 0.250000000000 0.250000000000
-1.674939440463 0.115257566426 0.134742433574 0.250000000000 0.250000000000
-1.673927921356 0.115207811162 0.134792188838 0.250000000000 0.250000000000
-1.672916264471 0.115158084149 0.134841915851 0.250000000000 0.250000000000
-1.671904469848 0.115108385364 0.134891614636 0.250000000000 0.250000000000
-1.670892537529 0.115058714786 0.134941285214 0.250000000000 0.250000000000
-1.669880467555 0.115009072393 0.134990927607 0.250000000000 0.250000000000
-1.668868259965 0.114959458164 0.135040541836 0.250000000000 0.250000000000
-1.667855914802 0.114909872075 0.135090127925 0.250000000000 0.250000000000
-1.666843432104 0.114860314106 0.135139685894 0.250000000000 0.250000000000
-1.665830811913 0.114810784235 0.135189215765 0.250000000000 0.250000000000
-1.664818054270 0.114761282440 0.135238717560 0.250000000000 0.250000000000
-1.663805159215 0.114711808700 0.135288191300 0.250000000000 0.250000000000
-1.662792126789 0.114662362992 0.135337637008 0.250000000000 0.250000000000
-1.661778957032 0.114612945295 0.135387054705 0.250000000000 0.250000000000
-1.660765649986 0.114563555587 0.135436444413 0.250000000000 0.250000000000
-1.659752205689 0.114514193848 0.135485806152 0.250000000000 0.250000000000
-1.658738624184 0.114464860054 0.135535139946 0.250000000000 0.250000000000
-1.657724905511 0.114415554185 0.135584445815 0.250000000000 0.250000000000
-1.656711049709 0.114366276219 0.135633723781 0.250000000000 0.250000000000
-1.655697056821 0.114317026135 0.135682973865 0.250000000000 0.250000000000
-1.654682926885 0.114267803911 0.135732196089 0.250000000000 0.250000000000
-1.653668659943 0.114218609525 0.135781390475 0.250000000000 0.250000000000
-1.652654256036 0.114169442956 0.135830557044 0.250000000000 0.250000000000
-1.651639715203 0.114120304183 0.135879695817 0.250000000000 0.250000000000
-1.650625037485 0.114071193184 0.135928806816 0.250000000000 0.250000000000
-1.649610222923 0.114022109938 0.135977890062 0.250000000000 0.250000000000
-1.648595271557 0.113973054424 0.136026945576 0.250000000000 0.250000000000
-1.647580183427 0.113924026619 0.136075973381 0.250000000000 0.250000000000
-1.646564958574 0.113875026503 0.136124973497 0.250000000000 0.250000000000
-1.645549597038 0.113826054055 0.136173945945 0.250000000000 0.250000000000
-1.644534098860 0.113777109253 0.136222890747 0.250000000000 0.250000000000
-1.643518464080 0.113728192075 0.136271807925 0.250000000000 0.250000000000
-1.642502692739 0.113679302502 0.136320697498 0.250000000000 0.250000000000
-1.641486784876 0.113630440510 0.136369559490 0.250000000000 0.250000000000
-1.640470740532 0.113581606080 0.136418393920 0.250000000000 0.250000000000
-1.639454559748 0.113532799190 0.136467200810 0.250000000000 0.250000000000
-1.638438242563 0.113484019819 0.136515980181 0.250000000000 0.250000000000
-1.637421789019 0.113435267946 0.136564732054 0.250000000000 0.250000000000
-1.636405199155 0.113386543549 0.136613456451 0.250000000000 0.250000000000
-1.635388473011 0.113337846607 0.136662153393 0.250000000000 0.250000000000
-1.634371610629 0.113289177101 0.136710822899 0.250000000000 0.250000000000
-1.633354612047 0.113240535007 0.136759464993 0.250000000000 0.250000000000
-1.632337477307 0.113191920306 0.136808079694 0.250000000000 0.250000000000
-1.631320206449 0.113143332976 0.136856667024 0.250000000000 0.250000000000
-1.630302799512 0.113094772997 0.136905227003 0.250000000000 0.250000000000
-1.629285256538 0.113046240346 0.136953759654 0.250000000000 0.250000000000
-1.628267577566 0.112997735005 0.137002264995 0.250000000000 0.250000000000
-1.627249762636 0.112949256951 0.137050743049 0.250000000000 0.250000000000
-1.626231811789 0.112900806163 0.137099193837 0.250000000000 0.250000000000
-1.625213725065 0.112852382621 0.137147617379 0.250000000000 0.250000000000
-1.624195502503 0.112803986304 0.137196013696 0.250000000000 0.250000000000
-1.623177144145 0.112755617191 0.137244382809 0.250000000000 0.250000000000
-1.622158650030 0.112707275262 0.137292724738 0.250000000000 0.250000000000
-1.621140020199 0.112658960494 0.137341039506 0.250000000000 0.250000000000
-1.620121254691 0.112610672868 0.137389327132 0.250000000000 0.250000000000
-1.619102353546 0.112562412364 0.137437587636 0.250000000000 0.250000000000
-1.618083316805 0.112514178959 0.137485821041 0.250000000000 0.250000000000
-1.617064144508 0.112465972633 0.137534027367 0.250000000000 0.250000000000
-1.616044836694 0.112417793367 0.137582206633 0.250000000000 0.250000000000
-1.615025393405 0.112369641138 0.137630358862 0.250000000000 0.250000000000
-1.614005814679 0.112321515927 0.137678484073 0.250000000000 0.250000000000
-1.612986100557 0.112273417713 0.137726582287 0.250000000000 0.250000000000
-1.611966251079 0.112225346474 0.137774653526 0.250000000000 0.250000000000
-1.610946266285 0.112177302192 0.137822697808 0.250000000000 0.250000000000
-1.609926146214 0.112129284844 0.137870715156 0.250000000000 0.250000000000
-1.608905890908 0.112081294411 0.137918705589 0.250000000000 0.250000000000
-1.607885500405 0.112033330871 0.137966669129 0.250000000000 0.250000000000
-1.606864974746 0.111985394205 0.138014605795 0.250000000000 0.250000000000
-1.605844313971 0.111937484392 0.138062515608 0.250000000000 0.250000000000
-1.604823518119 0.111889601412 0.138110398588 0.250000000000 0.250000000000
-1.603802587231 0.111841745243 0.138158254757 0.250000000000 0.250000000000
-1.602781521347 0.111793915866 0.138206084134 0.250000000000 0.250000000000
-1.601760320505 0.111746113260 0.138253886740 0.250000000000 0.250000000000
-1.600738984747 0.111698337405 0.138301662595 0.250000000000 0.250000000000
-1.599717514112 0.111650588280 0.138349411720 0.250000000000 0.250000000000
-1.598695908640 0.111602865866 0.138397134134 0.250000000000 0.250000000000
-1.597674168371 0.111555170141 0.138444829859 0.250000000000 0.250000000000
-1.596652293344 0.111507501086 0.138492498914 0.250000000000 0.250000000000
-1.595630283600 0.111459858680 0.138540141320 0.250000000000 0.250000000000
-1.594608139178 0.111412242902 0.138587757098 0.250000000000 0.250000000000
-1.593585860118 0.111364653734 0.138635346266 0.250000000000 0.250000000000
-1.592563446460 0.111317091154 0.138682908846 0.250000000000 0.250000000000
-1.591540898243 0.111269555142 0.138730444858 0.250000000000 0.250000000000
-1.590518215508 0.111222045678 0.138777954322 0.250000000000 0.250000000000
-1.589495398294 0.111174562742 0.138825437258 0.250000000000 0.250000000000
-1.588472446641 0.111127106314 0.138872893686 0.250000000000 0.250000000000
-1.587449360588 0.111079676373 0.138920323627 0.250000000000 0.250000000000
-1.586426140176 0.111032272900 0.138967727100 0.250000000000 0.250000000000
-1.585402785444 0.110984895875 0.139015104125 0.250000000000 0.250000000000
-1.584379296431 0.110937545277 0.139062454723 0.250000000000 0.250000000000
-1.583355673178 0.110890221086 0.139109778914 0.250000000000 0.250000000000
-1.582331915724 0.110842923283 0.139157076717 0.250000000000 0.250000000000
-1.581308024109 0.110795651847 0.139204348153 0.250000000000 0.250000000000
-1.580283998372 0.110748406758 0.139251593242 0.250000000000 0.250000000000
-1.579259838553 0.110701187997 0.139298812003 0.250000000000 0.250000000000
-1.578235544691 0.110653995543 0.139346004457 0.250000000000 0.250000000000
-1.577211116827 0.110606829377 0.139393170623 0.250000000000 0.250000000000
-1.576186555000 0.110559689478 0.139440310522 0.250000000000 0.250000000000
-1.575161859249 0.110512575827 0.139487424173 0.250000000000 0.250000000000
-1.574137029614 0.110465488404 0.139534511596 0.250000000000 0.250000000000
-1.573112066134 0.110418427190 0.139581572810 0.250000000000 0.250000000000
-1.572086968850 0.110371392163 0.139628607837 0.250000000000 0.250000000000
-1.571061737800 0.110324383305 0.139675616695 0.250000000000 0.250000000000
-1.570036373025 0.110277400595 0.139722599405 0.250000000000 0.250000000000
-1.569010874563 0.110230444015 0.139769555985 0.250000000000 0.250000000000
-1.567985242455 0.110183513543 0.139816486457 0.250000000000 0.250000000000
-1.566959476739 0.110136609162 0.139863390838 0.250000000000 0.250000000000
-1.565933577455 0.110089730849 0.139910269151 0.250000000000 0.250000000000
-1.564907544643 0.110042878587 0.139957121413 0.250000000000 0.250000000000
-1.563881378342 0.109996052355 0.140003947645 0.250000000000 0.250000000000
-1.562855078591 0.109949252134 0.140050747866 0.250000000000 0.250000000000
-1.561828645431 0.109902477904 0.140097522096 0.250000000000 0.250000000000
-1.560802078900 0.109855729646 0.140144270354 0.250000000000 0.250000000000
-1.559775379038 0.109809007340 0.140190992660 0.250000000000 0.250000000000
-1.558748545884 0.109762310965 0.140237689035 0.250000000000 0.250000000000
-1.557721579477 0.109715640504 0.140284359496 0.250000000000 0.250000000000
-1.556694479858 0.109668995936 0.140331004064 0.250000000000 0.250000000000
-1.555667247065 0.109622377242 0.140377622758 0.250000000000 0.250000000000
-1.554639881137 0.109575784402 0.140424215598 0.250000000000 0.250000000000
-1.553612382115 0.109529217397 0.140470782603 0.250000000000 0.250000000000
-1.552584750037 0.109482676207 0.140517323793 0.250000000000 0.250000000000
-1.551556984943 0.109436160814 0.140563839186 0.250000000000 0.250000000000
-1.550529086871 0.109389671197 0.140610328803 0.250000000000 0.250000000000
-1.549501055862 0.109343207336 0.140656792664 0.250000000000 0.250000000000
-1.548472891955 0.109296769214 0.140703230786 0.250000000000 0.250000000000
-1.547444595189 0.109250356810 0.140749643190 0.250000000000 0.250000000000
-1.546416165602 0.109203970106 0.140796029894 0.250000000000 0.250000000000
-1.545387603235 0.109157609081 0.140842390919 0.250000000000 0.250000000000
-1.544358908127 0.109111273716 0.140888726284 0.250000000000 0.250000000000
-1.543330080316 0.109064963993 0.140935036007 0.250000000000 0.250000000000
-1.542301119843 0.109018679892 0.140981320108 0.250000000000 0.250000000000
-1.541272026745 0.108972421393 0.141027578607 0.250000000000 0.250000000000
-1.540242801063 0.108926188478 0.141073811522 0.250000000000 0.250000000000
-1.539213442836 0.108879981127 0.141120018873 0.250000000000 0.250000000000
-1.538183952103 0.108833799321 0.141166200679 0.250000000000 0.250000000000
-1.537154328902 0.108787643042 0.141212356958 0.250000000000 0.250000000000
-1.536124573274 0.108741512269 0.141258487731 0.250000000000 0.250000000000
-1.535094685256 0.108695406983 0.141304593017 0.250000000000 0.250000000000
-1.534064664890 0.108649327167 0.141350672833 0.250000000000 0.250000000000
-1.533034512212 0.108603272799 0.141396727201 0.250000000000 0.250000000000
-1.532004227263 0.108557243863 0.141442756137 0.250000000000 0.250000000000
-1.530973810082 0.108511240337 0.141488759663 0.250000000000 0.250000000000
-1.529943260708 0.108465262204 0.141534737796 0.250000000000 0.250000000000
-1.528912579179 0.108419309444 0.141580690556 0.250000000000 0.250000000000
-1.527881765535 0.108373382039 0.141626617961 0.250000000000 0.250000000000
-1.526850819815 0.108327479969 0.141672520031 0.250000000000 0.250000000000
-1.525819742058 0.108281603215 0.141718396785 0.250000000000 0.250000000000
-1.524788532303 0.108235751759 0.141764248241 0.250000000000 0.250000000000
-1.523757190588 0.108189925581 0.141810074419 0.250000000000 0.250000000000
-1.522725716954 0.108144124663 0.141855875337 0.250000000000 0.250000000000
-1.521694111439 0.108098348986 0.141901651014 0.250000000000 0.250000000000
-1.520662374081 0.108052598531 0.141947401469 0.250000000000 0.250000000000
-1.519630504920 0.108006873279 0.141993126721 0.250000000000 0.250000000000
-1.518598503996 0.107961173211 0.142038826789 0.250000000000 0.250000000000
-1.517566371345 0.107915498308 0.142084501692 0.250000000000 0.250000000000
-1.516534107009 0.107869848552 0.142130151448 0.250000000000 0.250000000000
-1.515501711025 0.107824223924 0.142175776076 0.250000000000 0.250000000000
-1.514469183432 0.107778624405 0.142221375595 0.250000000000 0.250000000000
-1.513436524270 0.107733049977 0.142266950023 0.250000000000 0.250000000000
-1.512403733577 0.107687500620 0.142312499380 0.250000000000 0.250000000000
-1.511370811393 0.107641976316 0.142358023684 0.250000000000 0.250000000000
-1.510337757755 0.107596477047 0.142403522953 0.250000000000 0.250000000000
-1.509304572703 0.107551002793 0.142448997207 0.250000000000 0.250000000000
-1.508271256275 0.107505553536 0.142494446464 0.250000000000 0.250000000000
-1.507237808511 0.107460129257 0.142539870743 0.250000000000 0.250000000000
-1.506204229450 0.107414729939 0.142585270061 0.250000000000 0.250000000000
-1.505170519129 0.107369355561 0.142630644439 0.250000000000 0.250000000000
-1.504136677589 0.107324006107 0.142675993893 0.250000000000 0.250000000000
-1.503102704867 0.107278681556 0.142721318444 0.250000000000 0.250000000000
-1.502068601002 0.107233381891 0.142766618109 0.250000000000 0.250000000000
-1.501034366034 0.107188107092 0.142811892908 0.250000000000 0.250000000000
-1.500000000000 0.107142857143 0.142857142857 0.250000000000 0.250000000000


==> lp_support_k25.dat <==
x y mass relative_mass
-0.987500000000 -1.012500000000 3.125000000000e-03 5.000000000000e-01
-0.987500000000 -0.987500000000 6.250000000000e-03 1.000000000000e+00
-0.987500000000 -0.962500000000 3.125000000000e-03 5.000000000000e-01
-0.962500000000 -1.012500000000 3.125000000000e-03 5.000000000000e-01
-0.962500000000 -0.962500000000 3.125000000000e-03 5.000000000000e-01
-0.962500000000 -0.937500000000 6.250000000000e-03 1.000000000000e+00
-0.937500000000 -1.037500000000 3.125000000000e-03 5.000000000000e-01
-0.937500000000 -0.912500000000 6.250000000000e-03 1.000000000000e+00
-0.937500000000 -0.887500000000 3.125000000000e-03 5.000000000000e-01
-0.912500000000 -1.037500000000 3.125000000000e-03 5.000000000000e-01
-0.912500000000 -0.887500000000 3.125000000000e-03 5.000000000000e-01
-0.912500000000 -0.862500000000 6.250000000000e-03 1.000000000000e+00
-0.887500000000 -1.062500000000 3.125000000000e-03 5.000000000000e-01
-0.887500000000 -0.837500000000 6.250000000000e-03 1.000000000000e+00
-0.887500000000 -0.812500000000 3.125000000000e-03 5.000000000000e-01
-0.862500000000 -1.062500000000 3.125000000000e-03 5.000000000000e-01
-0.862500000000 -0.812500000000 3.125000000000e-03 5.000000000000e-01
-0.862500000000 -0.787500000000 6.250000000000e-03 1.000000000000e+00
-0.837500000000 -1.087500000000 3.125000000000e-03 5.000000000000e-01
-0.837500000000 -0.762500000000 6.250000000000e-03 1.000000000000e+00
-0.837500000000 -0.737500000000 3.125000000000e-03 5.000000000000e-01
-0.812500000000 -1.087500000000 3.125000000000e-03 5.000000000000e-01
-0.812500000000 -0.737500000000 3.125000000000e-03 5.000000000000e-01
-0.812500000000 -0.712500000000 6.250000000000e-03 1.000000000000e+00
-0.787500000000 -1.112500000000 3.125000000000e-03 5.000000000000e-01
-0.787500000000 -0.687500000000 6.250000000000e-03 1.000000000000e+00
-0.787500000000 -0.662500000000 3.125000000000e-03 5.000000000000e-01
-0.762500000000 -1.112500000000 3.125000000000e-03 5.000000000000e-01
-0.762500000000 -0.662500000000 3.125000000000e-03 5.000000000000e-01
-0.762500000000 -0.637500000000 6.250000000000e-03 1.000000000000e+00
-0.737500000000 -1.137500000000 3.125000000000e-03 5.000000000000e-01
-0.737500000000 -0.612500000000 6.250000000000e-03 1.000000000000e+00
-0.737500000000 -0.587500000000 3.125000000000e-03 5.000000000000e-01
-0.712500000000 -1.137500000000 3.125000000000e-03 5.000000000000e-01
-0.712500000000 -0.587500000000 3.125000000000e-03 5.000000000000e-01
-0.712500000000 -0.562500000000 6.250000000000e-03 1.000000000000e+00
-0.687500000000 -1.162500000000 3.125000000000e-03 5.000000000000e-01
-0.687500000000 -0.537500000000 6.250000000000e-03 1.000000000000e+00
-0.687500000000 -0.512500000000 3.125000000000e-03 5.000000000000e-01
-0.662500000000 -1.162500000000 3.125000000000e-03 5.000000000000e-01
-0.662500000000 -0.512500000000 3.125000000000e-03 5.000000000000e-01
-0.662500000000 -0.487500000000 6.250000000000e-03 1.000000000000e+00
-0.637500000000 -1.187500000000 3.125000000000e-03 5.000000000000e-01
-0.637500000000 -0.462500000000 6.250000000000e-03 1.000000000000e+00
-0.637500000000 -0.437500000000 3.125000000000e-03 5.000000000000e-01
-0.612500000000 -1.187500000000 3.125000000000e-03 5.000000000000e-01
-0.612500000000 -0.437500000000 3.125000000000e-03 5.000000000000e-01
-0.612500000000 -0.412500000000 6.250000000000e-03 1.000000000000e+00
-0.587500000000 -1.212500000000 3.125000000000e-03 5.000000000000e-01
-0.587500000000 -0.387500000000 6.250000000000e-03 1.000000000000e+00
-0.587500000000 -0.362500000000 3.125000000000e-03 5.000000000000e-01
-0.562500000000 -1.212500000000 3.125000000000e-03 5.000000000000e-01
-0.562500000000 -0.362500000000 3.125000000000e-03 5.000000000000e-01
-0.562500000000 -0.337500000000 6.250000000000e-03 1.000000000000e+00
-0.537500000000 -1.237500000000 3.125000000000e-03 5.000000000000e-01
-0.537500000000 -0.312500000000 6.250000000000e-03 1.000000000000e+00
-0.537500000000 -0.287500000000 3.125000000000e-03 5.000000000000e-01
-0.512500000000 -1.237500000000 3.125000000000e-03 5.000000000000e-01
-0.512500000000 -0.287500000000 3.125000000000e-03 5.000000000000e-01
-0.512500000000 -0.262500000000 6.250000000000e-03 1.000000000000e+00
-0.487500000000 -1.262500000000 3.125000000000e-03 5.000000000000e-01
-0.487500000000 -0.237500000000 6.250000000000e-03 1.000000000000e+00
-0.487500000000 -0.212500000000 3.125000000000e-03 5.000000000000e-01
-0.462500000000 -1.262500000000 3.125000000000e-03 5.000000000000e-01
-0.462500000000 -0.212500000000 3.125000000000e-03 5.000000000000e-01
-0.462500000000 -0.187500000000 6.250000000000e-03 1.000000000000e+00
-0.437500000000 -1.287500000000 3.125000000000e-03 5.000000000000e-01
-0.437500000000 -0.162500000000 6.250000000000e-03 1.000000000000e+00
-0.437500000000 -0.137500000000 3.125000000000e-03 5.000000000000e-01
-0.412500000000 -1.287500000000 3.125000000000e-03 5.000000000000e-01
-0.412500000000 -0.137500000000 3.125000000000e-03 5.000000000000e-01
-0.412500000000 -0.112500000000 6.250000000000e-03 1.000000000000e+00
-0.387500000000 -1.312500000000 3.125000000000e-03 5.000000000000e-01
-0.387500000000 -0.087500000000 6.250000000000e-03 1.000000000000e+00
-0.387500000000 -0.062500000000 3.125000000000e-03 5.000000000000e-01
-0.362500000000 -1.312500000000 3.125000000000e-03 5.000000000000e-01
-0.362500000000 -0.062500000000 3.125000000000e-03 5.000000000000e-01
-0.362500000000 -0.037500000000 6.250000000000e-03 1.000000000000e+00
-0.337500000000 -1.337500000000 3.125000000000e-03 5.000000000000e-01
-0.337500000000 -0.012500000000 6.250000000000e-03 1.000000000000e+00
-0.337500000000 0.012500000000 3.125000000000e-03 5.000000000000e-01
-0.312500000000 -1.337500000000 3.125000000000e-03 5.000000000000e-01
-0.312500000000 0.012500000000 3.125000000000e-03 5.000000000000e-01
-0.312500000000 0.037500000000 6.250000000000e-03 1.000000000000e+00
-0.287500000000 -1.362500000000 3.125000000000e-03 5.000000000000e-01
-0.287500000000 0.062500000000 6.250000000000e-03 1.000000000000e+00
-0.287500000000 0.087500000000 3.125000000000e-03 5.000000000000e-01
-0.262500000000 -1.362500000000 3.125000000000e-03 5.000000000000e-01
-0.262500000000 0.087500000000 3.125000000000e-03 5.000000000000e-01
-0.262500000000 0.112500000000 6.250000000000e-03 1.000000000000e+00
-0.237500000000 -1.387500000000 3.125000000000e-03 5.000000000000e-01
-0.237500000000 0.137500000000 6.250000000000e-03 1.000000000000e+00
-0.237500000000 0.162500000000 3.125000000000e-03 5.000000000000e-01
-0.212500000000 -1.387500000000 3.125000000000e-03 5.000000000000e-01
-0.212500000000 0.162500000000 3.125000000000e-03 5.000000000000e-01
-0.212500000000 0.187500000000 6.250000000000e-03 1.000000000000e+00
-0.187500000000 -1.412500000000 3.125000000000e-03 5.000000000000e-01
-0.187500000000 0.212500000000 6.250000000000e-03 1.000000000000e+00
-0.187500000000 0.237500000000 3.125000000000e-03 5.000000000000e-01
-0.162500000000 -1.412500000000 3.125000000000e-03 5.000000000000e-01
-0.162500000000 0.237500000000 3.125000000000e-03 5.000000000000e-01
-0.162500000000 0.262500000000 6.250000000000e-03 1.000000000000e+00
-0.137500000000 -1.437500000000 3.125000000000e-03 5.000000000000e-01
-0.137500000000 0.287500000000 6.250000000000e-03 1.000000000000e+00
-0.137500000000 0.312500000000 3.125000000000e-03 5.000000000000e-01
-0.112500000000 -1.437500000000 3.125000000000e-03 5.000000000000e-01
-0.112500000000 0.312500000000 3.125000000000e-03 5.000000000000e-01
-0.112500000000 0.337500000000 6.250000000000e-03 1.000000000000e+00
-0.087500000000 -1.462500000000 3.125000000000e-03 5.000000000000e-01
-0.087500000000 0.362500000000 6.250000000000e-03 1.000000000000e+00
-0.087500000000 0.387500000000 3.125000000000e-03 5.000000000000e-01
-0.062500000000 -1.462500000000 3.125000000000e-03 5.000000000000e-01
-0.062500000000 0.387500000000 3.125000000000e-03 5.000000000000e-01
-0.062500000000 0.412500000000 6.250000000000e-03 1.000000000000e+00
-0.037500000000 -1.487500000000 3.125000000000e-03 5.000000000000e-01
-0.037500000000 0.437500000000 6.250000000000e-03 1.000000000000e+00
-0.037500000000 0.462500000000 3.125000000000e-03 5.000000000000e-01
-0.012500000000 -1.487500000000 3.125000000000e-03 5.000000000000e-01
-0.012500000000 0.462500000000 3.125000000000e-03 5.000000000000e-01
-0.012500000000 0.487500000000 6.250000000000e-03 1.000000000000e+00
0.012500000000 -1.537500000000 4.220117881598e-04 6.752188610557e-02
0.012500000000 -1.512500000000 2.697841726619e-03 4.316546762590e-01
0.012500000000 0.512500000000 6.250000000000e-03 1.000000000000e+00
0.012500000000 0.537500000000 3.130146485221e-03 5.008234376354e-01
0.037500000000 -1.562500000000 7.838952194443e-04 1.254232351111e-01
0.037500000000 -1.537500000000 2.295238871744e-03 3.672382194790e-01
0.037500000000 0.537500000000 3.119853514779e-03 4.991765623646e-01
0.037500000000 0.562500000000 6.250000000000e-03 1.000000000000e+00
0.037500000000 0.587500000000 5.101239403323e-05 8.161983045316e-03
0.062500000000 -1.587500000000 1.110219831997e-03 1.776351731195e-01
0.062500000000 -1.562500000000 1.966685829636e-03 3.146697327417e-01
0.062500000000 0.587500000000 6.198987605967e-03 9.918380169547e-01
0.062500000000 0.612500000000 3.224106732401e-03 5.158570771841e-01
0.087500000000 -1.612500000000 1.376124634682e-03 2.201799415492e-01
0.087500000000 -1.587500000000 1.666343018986e-03 2.666148830377e-01
0.087500000000 0.612500000000 3.025893267599e-03 4.841429228159e-01
0.087500000000 0.637500000000 6.250000000000e-03 1.000000000000e+00
0.087500000000 0.662500000000 1.816390787326e-04 2.906225259722e-02
0.112500000000 -1.637500000000 1.611917272788e-03 2.579067636460e-01
0.112500000000 -1.612500000000 1.429601442494e-03 2.287362307991e-01
0.112500000000 0.662500000000 6.068360921267e-03 9.709377474028e-01
0.112500000000 0.687500000000 3.390120363451e-03 5.424192581521e-01
0.137500000000 -1.662500000000 1.787423194979e-03 2.859877111966e-01
0.137500000000 -1.637500000000 1.225659094831e-03 1.961054551729e-01
0.137500000000 0.687500000000 2.859879636549e-03 4.575807418479e-01
0.137500000000 0.712500000000 6.250000000000e-03 1.000000000000e+00
0.137500000000 0.737500000000 3.770380736409e-04 6.032609178255e-02
0.162500000000 -1.687500000000 1.936308482315e-03 3.098093571703e-01
0.162500000000 -1.662500000000 1.075967080483e-03 1.721547328772e-01
0.162500000000 0.737500000000 5.872961926359e-03 9.396739082175e-01
0.162500000000 0.762500000000 3.614762510844e-03 5.783620017350e-01
0.187500000000 -1.712500000000 2.025489069725e-03 3.240782511560e-01
0.187500000000 -1.687500000000 9.640512897946e-04 1.542482063671e-01
0.187500000000 0.762500000000 2.635237489156e-03 4.216379982650e-01
0.187500000000 0.787500000000 6.250000000000e-03 1.000000000000e+00
0.187500000000 0.812500000000 6.252221513241e-04 1.000355442119e-01
0.212500000000 -1.737500000000 2.089887419607e-03 3.343819871371e-01
0.212500000000 -1.712500000000 8.982040973705e-04 1.437126555793e-01
0.212500000000 0.812500000000 5.624777848676e-03 8.999644557881e-01
0.212500000000 0.837500000000 3.887130634346e-03 6.219409014954e-01
0.237500000000 -1.762500000000 2.095651037028e-03 3.353041659245e-01
0.237500000000 -1.737500000000 8.750976318451e-04 1.400156210952e-01
0.237500000000 0.837500000000 2.362869365654e-03 3.780590985046e-01
0.237500000000 0.862500000000 6.250000000000e-03 1.000000000000e+00
0.237500000000 0.887500000000 9.163819654735e-04 1.466211144758e-01
0.262500000000 -1.787500000000 2.076829789196e-03 3.322927662713e-01
0.262500000000 -1.762500000000 8.912968666573e-04 1.426074986652e-01
0.262500000000 0.887500000000 5.333618034527e-03 8.533788855242e-01
0.262500000000 0.912500000000 4.198255309620e-03 6.717208495393e-01
0.287500000000 -1.812500000000 2.001352846407e-03 3.202164554252e-01
0.287500000000 -1.787500000000 9.545122242547e-04 1.527219558808e-01
0.287500000000 0.912500000000 2.051744690380e-03 3.282791504607e-01
0.287500000000 0.937500000000 6.250000000000e-03 1.000000000000e+00
0.287500000000 0.962500000000 1.242390238958e-03 1.987824382333e-01
0.312500000000 -1.837500000000 1.898929007824e-03 3.038286412518e-01
0.312500000000 -1.812500000000 1.052798324597e-03 1.684477319356e-01
0.312500000000 0.962500000000 5.007609761042e-03 8.012175617667e-01
0.312500000000 0.987500000000 4.540662906537e-03 7.265060650460e-01
0.337500000000 -1.862500000000 1.744509440504e-03 2.791215104807e-01
0.337500000000 -1.837500000000 1.199723745344e-03 1.919557992550e-01
0.337500000000 0.987500000000 1.709337093463e-03 2.734939349540e-01
0.337500000000 1.012500000000 6.250000000000e-03 1.000000000000e+00
0.337500000000 1.037500000000 1.596429720689e-03 2.554287553102e-01
0.362500000000 -1.887500000000 1.559483015063e-03 2.495172824101e-01
0.362500000000 -1.862500000000 1.378866956780e-03 2.206187130848e-01
0.362500000000 1.037500000000 4.653570279311e-03 7.445712446898e-01
0.362500000000 1.062500000000 4.908079748846e-03 7.852927598154e-01
0.387500000000 -1.912500000000 1.325767535414e-03 2.121228056663e-01
0.387500000000 -1.887500000000 1.609569064272e-03 2.575310502834e-01
0.387500000000 1.062500000000 1.341920251154e-03 2.147072401846e-01
0.387500000000 1.087500000000 6.250000000000e-03 1.000000000000e+00
0.387500000000 1.112500000000 1.972743149160e-03 3.156389038657e-01
0.412500000000 -1.937500000000 1.058633948603e-03 1.693814317765e-01
0.412500000000 -1.912500000000 1.868940716975e-03 2.990305147161e-01
0.412500000000 1.112500000000 4.277256850840e-03 6.843610961343e-01
0.412500000000 1.137500000000 5.295168483582e-03 8.472269573731e-01
0.437500000000 -1.962500000000 7.447089336675e-04 1.191534293868e-01
0.437500000000 -1.937500000000 2.184056090600e-03 3.494489744961e-01
0.437500000000 1.137500000000 9.548315164179e-04 1.527730426269e-01
0.437500000000 1.162500000000 6.250000000000e-03 1.000000000000e+00
0.437500000000 1.187500000000 2.366403459314e-03 3.786245534903e-01
0.462500000000 -1.987500000000 3.943359069939e-04 6.309374511903e-02
0.462500000000 -1.962500000000 2.524735491056e-03 4.039576785689e-01
0.462500000000 1.187500000000 3.883596540686e-03 6.213754465097e-01
0.462500000000 1.212500000000 5.697332061264e-03 9.115731298023e-01
0.487500000000 -1.987500000000 2.924189724019e-03 4.678703558431e-01
0.487500000000 1.212500000000 5.526679387357e-04 8.842687019771e-02
0.487500000000 1.237500000000 6.250000000000e-03 1.000000000000e+00
0.487500000000 1.262500000000 2.773142337245e-03 4.437027739592e-01
0.512500000000 -1.987500000000 2.931474368987e-03 4.690358990379e-01
0.512500000000 1.262500000000 3.476857662755e-03 5.562972260408e-01
0.512500000000 1.287500000000 6.091667968258e-03 9.746668749213e-01
0.537500000000 -1.962500000000 2.980555575277e-03 4.768888920443e-01
0.537500000000 1.287500000000 1.583320317417e-04 2.533312507868e-02
0.537500000000 1.312500000000 6.250000000000e-03 1.000000000000e+00
0.537500000000 1.337500000000 3.111112392982e-03 4.977779828771e-01
0.562500000000 -1.937500000000 3.007309960797e-03 4.811695937275e-01
0.562500000000 1.337500000000 3.138887607018e-03 5.022220171229e-01
0.562500000000 1.362500000000 6.250000000000e-03 1.000000000000e+00
0.562500000000 1.387500000000 1.038024321849e-04 1.660838914959e-02
0.587500000000 -1.912500000000 3.055291747610e-03 4.888466796177e-01
0.587500000000 1.387500000000 6.146197567815e-03 9.833916108504e-01
0.587500000000 1.412500000000 3.298510684574e-03 5.277617095319e-01
0.612500000000 -1.887500000000 3.080947920665e-03 4.929516673064e-01
0.612500000000 1.412500000000 2.951489315426e-03 4.722382904681e-01
0.612500000000 1.437500000000 6.250000000000e-03 1.000000000000e+00
0.612500000000 1.462500000000 2.175627639092e-04 3.481004222547e-02
0.637500000000 -1.862500000000 3.126623602716e-03 5.002597764345e-01
0.637500000000 1.462500000000 6.032437236091e-03 9.651899577745e-01
0.637500000000 1.487500000000 3.340939161193e-03 5.345502657910e-01
0.662500000000 -1.837500000000 3.151347246832e-03 5.042155594932e-01
0.662500000000 1.487500000000 2.909060838807e-03 4.654497342090e-01
0.662500000000 1.512500000000 6.250000000000e-03 1.000000000000e+00
0.662500000000 1.537500000000 1.895919143610e-04 3.033470629775e-02
0.687500000000 -1.812500000000 3.195848828995e-03 5.113358126392e-01
0.687500000000 1.537500000000 6.060408085639e-03 9.696652937022e-01
0.687500000000 1.562500000000 3.243743085366e-03 5.189988936585e-01
0.712500000000 -1.787500000000 3.218657986549e-03 5.149852778479e-01
0.712500000000 1.562500000000 3.006256914634e-03 4.810011063415e-01
0.712500000000 1.587500000000 6.250000000000e-03 1.000000000000e+00
0.712500000000 1.612500000000 2.508509881620e-05 4.013615810592e-03
0.737500000000 -1.762500000000 3.263052096315e-03 5.220883354104e-01
0.737500000000 1.612500000000 6.224914901184e-03 9.959863841894e-01
0.737500000000 1.637500000000 3.012033002501e-03 4.819252804002e-01
0.762500000000 -1.737500000000 3.285014948548e-03 5.256023917676e-01
0.762500000000 1.637500000000 3.237966997499e-03 5.180747195998e-01
0.762500000000 1.662500000000 5.977018053954e-03 9.563228886326e-01
0.787500000000 -1.712500000000 3.326306832904e-03 5.322090932647e-01
0.787500000000 1.662500000000 2.729819460464e-04 4.367711136743e-02
0.787500000000 1.687500000000 6.250000000000e-03 1.000000000000e+00
0.787500000000 1.712500000000 2.650711221049e-03 4.241137953679e-01
0.812500000000 -1.687500000000 3.349640227891e-03 5.359424364625e-01
0.812500000000 1.712500000000 3.599288778951e-03 5.758862046321e-01
0.812500000000 1.737500000000 5.551070993158e-03 8.881713589053e-01
0.837500000000 -1.662500000000 3.386609724539e-03 5.418575559262e-01
0.837500000000 1.737500000000 6.989290068417e-04 1.118286410947e-01
0.837500000000 1.762500000000 6.250000000000e-03 1.000000000000e+00
0.837500000000 1.787500000000 2.164461268620e-03 3.463138029792e-01
0.862500000000 -1.637500000000 3.412423632381e-03 5.459877811810e-01
0.862500000000 1.787500000000 4.085538731380e-03 6.536861970208e-01
0.862500000000 1.812500000000 5.002037636238e-03 8.003260217982e-01
0.887500000000 -1.612500000000 3.444273922824e-03 5.510838276518e-01
0.887500000000 1.812500000000 1.247962363762e-03 1.996739782018e-01
0.887500000000 1.837500000000 6.250000000000e-03 1.000000000000e+00
0.887500000000 1.862500000000 1.557763713415e-03 2.492421941464e-01
0.912500000000 -1.587500000000 3.473437149017e-03 5.557499438428e-01
0.912500000000 1.862500000000 4.692236286585e-03 7.507578058536e-01
0.912500000000 1.887500000000 4.334326564398e-03 6.934922503036e-01
0.937500000000 -1.562500000000 3.499418950920e-03 5.599070321472e-01
0.937500000000 1.887500000000 1.915673435602e-03 3.065077496964e-01
0.937500000000 1.912500000000 6.250000000000e-03 1.000000000000e+00
0.937500000000 1.937500000000 8.349076134775e-04 1.335852181564e-01
0.962500000000 -1.537500000000 3.532749340096e-03 5.652398944154e-01
0.962500000000 1.937500000000 5.415092386522e-03 8.664147818436e-01
0.962500000000 1.962500000000 3.552158273381e-03 5.683453237410e-01
0.987500000000 -1.512500000000 3.552158273381e-03 5.683453237410e-01
0.987500000000 1.962500000000 2.697841726619e-03 4.316546762590e-01
0.987500000000 1.987500000000 6.250000000000e-03 1.000000000000e+00


==> middle_displacements.dat <==
lambda v w
0.000000000000 0.695348860937 0.844089383794
0.005000000000 0.697835095343 0.844068280672
0.010000000000 0.700314811228 0.844047568915
0.015000000000 0.702788050485 0.844027246216
0.020000000000 0.705254854581 0.844007310285
0.025000000000 0.707715264568 0.843987758860
0.030000000000 0.710169321083 0.843968589695
0.035000000000 0.712617064356 0.843949800569
0.040000000000 0.715058534218 0.843931389282
0.045000000000 0.717493770103 0.843913353653
0.050000000000 0.719922811056 0.843895691523
0.055000000000 0.722345695737 0.843878400755
0.060000000000 0.724762462425 0.843861479228
0.065000000000 0.727173149025 0.843844924844
0.070000000000 0.729577793073 0.843828735524
0.075000000000 0.731976431740 0.843812909207
0.080000000000 0.734369101837 0.843797443853
0.085000000000 0.736755839820 0.843782337440
0.090000000000 0.739136681795 0.843767587963
0.095000000000 0.741511663522 0.843753193438
0.100000000000 0.743880820421 0.843739151898
0.105000000000 0.746244187572 0.843725461392
0.110000000000 0.748601799727 0.843712119991
0.115000000000 0.750953691307 0.843699125778
0.120000000000 0.753299896410 0.843686476857
0.125000000000 0.755640448814 0.843674171349
0.130000000000 0.757975381982 0.843662207390
0.135000000000 0.760304729066 0.843650583132
0.140000000000 0.762628522910 0.843639296746
0.145000000000 0.764946796053 0.843628346418
0.150000000000 0.767259580738 0.843617730349
0.155000000000 0.769566908905 0.843607446757
0.160000000000 0.771868812212 0.843597493874
0.165000000000 0.774165322018 0.843587869949
0.170000000000 0.776456469403 0.843578573246
0.175000000000 0.778742285165 0.843569602043
0.180000000000 0.781022799823 0.843560954634
0.185000000000 0.783298043621 0.843552629327
0.190000000000 0.785568046532 0.843544624444
0.195000000000 0.787832838263 0.843536938322
0.200000000000 0.790092448255 0.843529569312
0.205000000000 0.792346905686 0.843522515779
0.210000000000 0.794596239480 0.843515776101
0.215000000000 0.796840478302 0.843509348672
0.220000000000 0.799079650568 0.843503231896
0.225000000000 0.801313784442 0.843497424193
0.230000000000 0.803542907845 0.843491923994
0.235000000000 0.805767048453 0.843486729747
0.240000000000 0.807986233704 0.843481839907
0.245000000000 0.810200490796 0.843477252947
0.250000000000 0.812409846694 0.843472967349
0.255000000000 0.814614328133 0.843468981609
0.260000000000 0.816813961615 0.843465294236
0.265000000000 0.819008773420 0.843461903749
0.270000000000 0.821198789601 0.843458808681
0.275000000000 0.823384035992 0.843456007576
0.280000000000 0.825564538209 0.843453498989
0.285000000000 0.827740321649 0.843451281488
0.290000000000 0.829911411499 0.843449353651
0.295000000000 0.832077832733 0.843447714069
0.300000000000 0.834239610117 0.843446361343
0.305000000000 0.836396768212 0.843445294085
0.310000000000 0.838549331371 0.843444510919
0.315000000000 0.840697323752 0.843444010479
0.320000000000 0.842840769308 0.843443791410
0.325000000000 0.844979691799 0.843443852368
0.330000000000 0.847114114786 0.843444192017
0.335000000000 0.849244061640 0.843444809036
0.340000000000 0.851369555544 0.843445702110
0.345000000000 0.853490619488 0.843446869936
0.350000000000 0.855607276278 0.843448311221
0.355000000000 0.857719548537 0.843450024682
0.360000000000 0.859827458703 0.843452009045
0.365000000000 0.861931029035 0.843454263047
0.370000000000 0.864030281617 0.843456785433
0.375000000000 0.866125238351 0.843459574959
0.380000000000 0.868215920969 0.843462630390
0.385000000000 0.870302351030 0.843465950500
0.390000000000 0.872384549921 0.843469534072
0.395000000000 0.874462538861 0.843473379899
0.400000000000 0.876536338904 0.843477486782
0.405000000000 0.878605970936 0.843481853531
0.410000000000 0.880671455681 0.843486478966
0.415000000000 0.882732813702 0.843491361915
0.420000000000 0.884790065401 0.843496501215
0.425000000000 0.886843231023 0.843501895710
0.430000000000 0.888892330657 0.843507544254
0.435000000000 0.890937384235 0.843513445709
0.440000000000 0.892978411539 0.843519598947
0.445000000000 0.895015432195 0.843526002844
0.450000000000 0.897048465683 0.843532656288
0.455000000000 0.899077531333 0.843539558174
0.460000000000 0.901102648330 0.843546707404
0.465000000000 0.903123835709 0.843554102889
0.470000000000 0.905141112367 0.843561743548
0.475000000000 0.907154497055 0.843569628306
0.480000000000 0.909164008384 0.843577756098
0.485000000000 0.911169664826 0.843586125864
0.490000000000 0.913171484713 0.843594736553
0.495000000000 0.915169486244 0.843603587123
0.500000000000 0.917163687480 0.843612676536
0.505000000000 0.919154106349 0.843622003764
0.510000000000 0.921140760648 0.843631567784
0.515000000000 0.923123668039 0.843641367582
0.520000000000 0.925102846058 0.843651402150
0.525000000000 0.927078312112 0.843661670488
0.530000000000 0.929050083477 0.843672171602
0.535000000000 0.931018177309 0.843682904505
0.540000000000 0.932982610634 0.843693868217
0.545000000000 0.934943400358 0.843705061765
0.550000000000 0.936900563264 0.843716484181
0.555000000000 0.938854116013 0.843728134507
0.560000000000 0.940804075145 0.843740011788
0.565000000000 0.942750457086 0.843752115078
0.570000000000 0.944693278140 0.843764443435
0.575000000000 0.946632554496 0.843776995927
0.580000000000 0.948568302229 0.843789771624
0.585000000000 0.950500537298 0.843802769605
0.590000000000 0.952429275550 0.843815988954
0.595000000000 0.954354532720 0.843829428762
0.600000000000 0.956276324433 0.843843088127
0.605000000000 0.958194666202 0.843856966149
0.610000000000 0.960109573435 0.843871061939
0.615000000000 0.962021061428 0.843885374610
0.620000000000 0.963929145374 0.843899903283
0.625000000000 0.965833840358 0.843914647084
0.630000000000 0.967735161362 0.843929605144
0.635000000000 0.969633123263 0.843944776602
0.640000000000 0.971527740836 0.843960160601
0.645000000000 0.973419028755 0.843975756289
0.650000000000 0.975307001593 0.843991562821
0.655000000000 0.977191673822 0.844007579356
0.660000000000 0.979073059816 0.844023805060
0.665000000000 0.980951173852 0.844040239103
0.670000000000 0.982826030108 0.844056880661
0.675000000000 0.984697642668 0.844073728915
0.680000000000 0.986566025520 0.844090783052
0.685000000000 0.988431192557 0.844108042263
0.690000000000 0.990293157578 0.844125505746
0.695000000000 0.992151934293 0.844143172701
0.700000000000 0.994007536315 0.844161042336
0.705000000000 0.995859977170 0.844179113863
0.710000000000 0.997709270293 0.844197386498
0.715000000000 0.999555429029 0.844215859464
0.720000000000 1.001398466635 0.844234531987
0.725000000000 1.003238396279 0.844253403298
0.730000000000 1.005075231045 0.844272472634
0.735000000000 1.006908983929 0.844291739236
0.740000000000 1.008739667842 0.844311202350
0.745000000000 1.010567295609 0.844330861225
0.750000000000 1.012391879975 0.844350715118
0.755000000000 1.014213433598 0.844370763287
0.760000000000 1.016031969056 0.844391004996
0.765000000000 1.017847498844 0.844411439516
0.770000000000 1.019660035378 0.844432066118
0.775000000000 1.021469590991 0.844452884080
0.780000000000 1.023276177940 0.844473892684
0.785000000000 1.025079808401 0.844495091217
0.790000000000 1.026880494472 0.844516478968
0.795000000000 1.028678248174 0.844538055234
0.800000000000 1.030473081453 0.844559819313
0.805000000000 1.032265006176 0.844581770508
0.810000000000 1.034054034137 0.844603908128
0.815000000000 1.035840177054 0.844626231483
0.820000000000 1.037623446570 0.844648739890
0.825000000000 1.039403854258 0.844671432668
0.830000000000 1.041181411615 0.844694309142
0.835000000000 1.042956130067 0.844717368639
0.840000000000 1.044728020969 0.844740610491
0.845000000000 1.046497095603 0.844764034034
0.850000000000 1.048263365184 0.844787638607
0.855000000000 1.050026840854 0.844811423555
0.860000000000 1.051787533688 0.844835388225
0.865000000000 1.053545454692 0.844859531967
0.870000000000 1.055300614803 0.844883854137
0.875000000000 1.057053024891 0.844908354094
0.880000000000 1.058802695761 0.844933031201
0.885000000000 1.060549638149 0.844957884822
0.890000000000 1.062293862726 0.844982914329
0.895000000000 1.064035380100 0.845008119095
0.900000000000 1.065774200811 0.845033498496
0.905000000000 1.067510335338 0.845059051913
0.910000000000 1.069243794094 0.845084778731
0.915000000000 1.070974587430 0.845110678337
0.920000000000 1.072702725636 0.845136750123
0.925000000000 1.074428218937 0.845162993482
0.930000000000 1.076151077498 0.845189407814
0.935000000000 1.077871311424 0.845215992519
0.940000000000 1.079588930758 0.845242747002
0.945000000000 1.081303945484 0.845269670672
0.950000000000 1.083016365526 0.845296762940
0.955000000000 1.084726200747 0.845324023221
0.960000000000 1.086433460956 0.845351450932
0.965000000000 1.088138155901 0.845379045496
0.970000000000 1.089840295272 0.845406806336
0.975000000000 1.091539888704 0.845434732881
0.980000000000 1.093236945772 0.845462824561
0.985000000000 1.094931475998 0.845491080811
0.990000000000 1.096623488848 0.845519501067
0.995000000000 1.098312993730 0.845548084770
1.000000000000 1.100000000000 0.845576831363


==> predecessor_support.dat <==
s D U B
-1.000000000000 -1.000000000000 -1.000000000000 -2.500000000000
-0.998959859564 -1.003524746244 -0.995429360889 -2.498959859564
-0.997919719128 -1.007045963370 -0.990850735889 -2.497919719128
-0.996879578691 -1.010563655271 -0.986264105986 -2.496879578691
-0.996000000000 -1.013535588975 -0.982379232365 -2.496000000000
-0.995839438255 -1.014077825811 -0.981669452073 -2.495839438255
-0.994799297819 -1.017588478836 -0.977066754957 -2.494799297819
-0.993759157383 -1.021095618199 -0.972455995386 -2.493759157383
-0.992719016946 -1.024599247729 -0.967837154016 -2.492719016946
-0.992000000000 -1.027019148875 -0.964639557209 -2.492000000000
-0.991678876510 -1.028099371267 -0.963210211445 -2.491678876510
-0.990638736074 -1.031595992617 -0.958575148170 -2.490638736074
-0.989598595638 -1.035089115600 -0.953931944633 -2.489598595638
-0.988558455201 -1.038578744010 -0.949280581181 -2.488558455201
-0.988000000000 -1.040450897779 -0.946779873615 -2.488000000000
-0.987518314765 -1.042064881651 -0.944621038098 -2.487518314765
-0.986478174329 -1.045547532298 -0.939953295576 -2.486478174329
-0.985438033893 -1.049026699729 -0.935277333732 -2.485438033893
-0.984397893457 -1.052502387716 -0.930593132609 -2.484397893457
-0.984000000000 -1.053831051858 -0.928799063737 -2.484000000000
-0.983357753020 -1.055974600011 -0.925900672159 -2.483357753020
-0.982317612584 -1.059443340370 -0.921199932266 -2.482317612584
-0.981277472148 -1.062908612533 -0.916490892723 -2.481277472148
-0.980237331712 -1.066370420232 -0.911773533245 -2.480237331712
-0.980000000000 -1.067159825396 -0.910695992436 -2.480000000000
-0.979197191275 -1.069828767192 -0.907047833466 -2.479197191275
-0.978157050839 -1.073283657134 -0.902313772941 -2.478157050839
-0.977116910403 -1.076735093761 -0.897571331133 -2.477116910403
-0.976076769967 -1.080183080775 -0.892820487430 -2.476076769967
-0.976000000000 -1.080437430820 -0.892469506928 -2.476000000000
-0.975036629530 -1.083627621867 -0.888061221132 -2.475036629530
-0.973996489094 -1.087068720721 -0.883293511459 -2.473996489094
-0.972956348658 -1.090506381011 -0.878517337540 -2.472956348658
-0.972000000000 -1.093664078718 -0.874118436402 -2.472000000000
-0.971916208222 -1.093940606404 -0.873732678426 -2.471916208222
-0.970876067785 -1.097371400558 -0.868939513077 -2.470876067785
-0.969835927349 -1.100798767125 -0.864137820372 -2.469835927349
-0.968795786913 -1.104222709746 -0.859327579100 -2.468795786913
-0.968000000000 -1.106839977863 -0.855641591643 -2.468000000000
-0.967755646477 -1.107643232053 -0.854508767961 -2.467755646477
-0.966715506041 -1.111060337675 -0.849681365574 -2.466715506041
-0.965675365604 -1.114474030228 -0.844845350463 -2.465675365604
-0.964635225168 -1.117884313323 -0.840000701072 -2.464635225168
-0.964000000000 -1.119965335232 -0.837037764628 -2.464000000000
-0.963595084732 -1.121291190560 -0.835147395746 -2.463595084732
-0.962554944296 -1.124694665533 -0.830285412749 -2.462554944296
-0.961514803859 -1.128094741827 -0.825414730250 -2.461514803859
-0.960474663423 -1.131491423022 -0.820535326330 -2.460474663423
-0.960000000000 -1.133040356036 -0.818305728135 -2.460000000000
-0.959434522987 -1.134884712685 -0.815647178979 -2.459434522987
-0.958394382551 -1.138274614380 -0.810750266095 -2.458394382551
-0.957354242114 -1.141661131660 -0.805844565485 -2.457354242114
-0.956314101678 -1.145044268070 -0.800930054860 -2.456314101678
-0.956000000000 -1.146065243731 -0.799444235316 -2.456000000000
-0.955273961242 -1.148424027150 -0.796006711844 -2.455273961242
-0.954233820806 -1.151800412430 -0.791074513962 -2.454233820806
-0.953193680370 -1.155173427431 -0.786133438648 -2.453193680370
-0.952153539933 -1.158543075669 -0.781183463240 -2.452153539933
-0.952000000000 -1.159040200047 -0.780452019274 -2.452000000000
-0.951113399497 -1.161909360651 -0.776224564983 -2.451113399497
-0.950073259061 -1.165272285877 -0.771256721024 -2.450073259061
-0.949033118625 -1.168631854839 -0.766279908415 -2.449033118625
-0.948000000000 -1.171965425005 -0.761327792625 -2.448000000000
-0.947992978188 -1.171988071019 -0.761294104110 -2.447992978188
-0.946952837752 -1.175340937894 -0.756299284967 -2.446952837752
-0.945912697316 -1.178690458933 -0.751295427746 -2.445912697316
-0.944872556880 -1.182036637598 -0.746282509109 -2.444872556880
-0.944000000000 -1.184841116940 -0.742070247051 -2.444000000000
-0.943832416443 -1.185379477343 -0.741260505618 -2.443832416443
-0.942792276007 -1.188718981612 -0.736229393736 -2.442792276007
-0.941752135571 -1.192055153844 -0.731189149826 -2.441752135571
-0.940711995135 -1.195387997471 -0.726139750149 -2.440711995135
-0.940000000000 -1.197667472519 -0.722678052828 -2.440000000000
-0.939671854699 -1.198717515915 -0.721081170867 -2.439671854699
-0.938631714262 -1.202043712594 -0.716013388039 -2.438631714262
-0.937591573826 -1.205366590915 -0.710936377621 -2.437591573826
-0.936551433390 -1.208686154281 -0.705850115467 -2.436551433390
-0.936000000000 -1.210444686765 -0.703149858357 -2.436000000000
-0.935511292954 -1.212002406084 -0.700754577326 -2.435511292954
-0.934471152517 -1.215315349711 -0.695649738845 -2.434471152517
-0.933431012081 -1.218624988542 -0.690535575564 -2.433431012081
-0.932390871645 -1.221931325949 -0.685412062919 -2.432390871645
-0.932000000000 -1.223172953070 -0.683484289673 -2.432000000000
-0.931350731209 -1.225234365294 -0.680279176238 -2.431350731209
-0.930310590772 -1.228534109937 -0.675136890745 -2.430310590772
-0.929270450336 -1.231830563228 -0.669985181555 -2.429270450336
-0.928230309900 -1.235123728508 -0.664824023674 -2.428230309900
-0.928000000000 -1.235852463224 -0.663679949941 -2.428000000000
-0.927190169464 -1.238413609113 -0.659653392002 -2.427190169464
-0.926150029027 -1.241700208373 -0.654473261329 -2.426150029027
-0.925253358640 -1.244530844898 -0.650000000000 -2.425253358640
-0.925109888591 -1.244983529609 -0.649283606335 -2.425109888591
-0.924069748155 -1.248263576133 -0.644084401587 -2.424069748155
-0.924000000000 -1.248483407427 -0.643735418939 -2.424000000000
-0.923029607719 -1.251540351254 -0.638875621545 -2.423029607719
-0.921989467283 -1.254813858272 -0.633657240555 -2.421989467283
-0.920949326846 -1.258084100479 -0.628429232850 -2.420949326846
-0.920000000000 -1.261065974309 -0.623649252524 -2.420000000000
-0.919909186410 -1.261351081161 -0.623191572551 -2.419909186410
-0.918869045974 -1.264614803598 -0.617944233666 -2.418869045974
-0.917828905538 -1.267875271060 -0.612687190085 -2.417828905538
-0.916788765101 -1.271132486813 -0.607420415587 -2.416788765101
-0.916000000000 -1.273600350954 -0.603419982090 -2.416000000000
-0.915748624665 -1.274386454114 -0.602143883833 -2.415748624665
-0.914708484229 -1.277637176216 -0.596857568368 -2.414708484229
-0.913668343793 -1.280884656361 -0.591561442618 -2.413668343793
-0.912628203356 -1.284128897787 -0.586255479894 -2.412628203356
-0.912000000000 -1.286086722910 -0.583046113998 -2.412000000000
-0.911588062920 -1.287369903724 -0.580939653386 -2.411588062920
-0.910547922484 -1.290607677396 -0.575613936167 -2.410547922484
-0.909507782048 -1.293842222019 -0.570278301187 -2.409507782048
-0.908467641612 -1.297073540803 -0.564932721276 -2.408467641612
-0.908000000000 -1.298525274217 -0.562526129000 -2.408000000000
-0.907427501175 -1.300301636951 -0.559577169145 -2.407427501175
-0.906387360739 -1.303526513660 -0.554211617380 -2.406387360739
-0.905347220303 -1.306748174118 -0.548836038444 -2.405347220303
-0.904307079867 -1.309966621510 -0.543450404677 -2.404307079867
-0.904000000000 -1.310916187418 -0.541858481642 -2.404000000000
-0.903266939430 -1.313181859010 -0.538054688296 -2.403266939430
-0.902226798994 -1.316393889789 -0.532648861389 -2.402226798994
-0.901186658558 -1.319602717010 -0.527232895923 -2.401186658558
-0.900146518122 -1.322808343827 -0.521806763732 -2.400146518122
-0.900000000000 -1.323259643581 -0.521041599649 -2.400000000000
-0.899106377685 -1.326010773392 -0.516370436528 -2.399106377685
-0.898066237249 -1.329210008846 -0.510923885891 -2.398066237249
-0.897026096813 -1.332406053327 -0.505467083275 -2.397026096813
-0.896000000000 -1.335555822313 -0.500073883296 -2.396000000000
-0.895985956377 -1.335598909964 -0.500000000000 -2.395985956377
-0.892000000000 -1.347671974057 -0.495770557654 -2.392000000000
-0.888000000000 -1.359486359670 -0.491457988646 -2.388000000000
-0.884000000000 -1.371017187675 -0.487081144834 -2.384000000000
-0.880000000000 -1.382281023200 -0.482643744309 -2.380000000000
-0.876000000000 -1.393292981751 -0.478149189449 -2.376000000000
-0.872000000000 -1.404066896108 -0.473600602567 -2.372000000000
-0.868000000000 -1.414615459556 -0.469000856567 -2.368000000000
-0.864000000000 -1.424950349416 -0.464352601430 -2.364000000000
-0.860000000000 -1.435082334064 -0.459658287216 -2.360000000000
-0.856000000000 -1.445021366057 -0.454920184116 -2.356000000000
-0.852000000000 -1.454776663481 -0.450140400000 -2.352000000000
-0.848000000000 -1.464356781297 -0.445320895845 -2.348000000000
-0.844000000000 -1.473769674130 -0.440463499333 -2.344000000000
-0.840000000000 -1.483022751714 -0.435569916884 -2.340000000000
-0.836000000000 -1.492122928016 -0.430641744342 -2.336000000000
-0.832484379870 -1.500000000000 -0.426282974682 -2.332484379870
-0.832000000000 -1.501076664892 -0.425680476485 -2.332000000000
-0.828000000000 -1.509890010990 -0.420687515513 -2.328000000000
-0.824000000000 -1.518568636517 -0.415664178659 -2.324000000000
-0.820000000000 -1.527117864393 -0.410611705014 -2.320000000000
-0.816000000000 -1.535542698233 -0.405531261667 -2.316000000000
-0.812000000000 -1.543847847543 -0.400423949249 -2.312000000000
-0.808000000000 -1.552037750463 -0.395290806945 -2.308000000000
-0.804000000000 -1.560116594326 -0.390132817031 -2.304000000000
-0.800000000000 -1.568088334300 -0.384950909001 -2.300000000000
-0.796000000000 -1.575956710314 -0.379745963311 -2.296000000000
-0.792000000000 -1.583725262457 -0.374518814803 -2.292000000000
-0.788000000000 -1.591397345021 -0.369270255824 -2.288000000000
-0.784000000000 -1.598976139312 -0.364001039079 -2.284000000000
-0.780000000000 -1.606464665384 -0.358711880254 -2.280000000000
-0.776000000000 -1.613865792777 -0.353403460413 -2.276000000000
-0.772000000000 -1.621182250376 -0.348076428203 -2.272000000000
-0.768000000000 -1.628416635474 -0.342731401894 -2.268000000000
-0.764000000000 -1.635571422106 -0.337368971246 -2.264000000000
-0.760000000000 -1.642648968740 -0.331989699239 -2.260000000000
-0.756000000000 -1.649651525365 -0.326594123678 -2.256000000000
-0.752000000000 -1.656581240051 -0.321182758665 -2.252000000000
-0.748000000000 -1.663440165011 -0.315756095980 -2.248000000000
-0.744000000000 -1.670230262223 -0.310314606344 -2.244000000000
-0.740000000000 -1.676953408642 -0.304858740612 -2.240000000000
-0.736000000000 -1.683611401041 -0.299388930866 -2.236000000000
-0.732000000000 -1.690205960509 -0.293905591444 -2.232000000000
-0.728000000000 -1.696738736641 -0.288409119891 -2.228000000000
-0.724000000000 -1.703211311441 -0.282899897853 -2.224000000000
-0.720000000000 -1.709625202958 -0.277378291908 -2.220000000000
-0.716000000000 -1.715981868685 -0.271844654346 -2.216000000000
-0.712000000000 -1.722282708732 -0.266299323894 -2.212000000000
-0.708000000000 -1.728529068795 -0.260742626401 -2.208000000000
-0.704000000000 -1.734722242937 -0.255174875476 -2.204000000000
-0.700000000000 -1.740863476189 -0.249596373088 -2.200000000000
-0.696000000000 -1.746953966991 -0.244007410132 -2.196000000000
-0.692000000000 -1.752994869490 -0.238408266957 -2.192000000000
-0.688000000000 -1.758987295684 -0.232799213861 -2.188000000000
-0.684000000000 -1.764932317453 -0.227180511567 -2.184000000000
-0.680000000000 -1.770830968457 -0.221552411659 -2.180000000000
-0.676000000000 -1.776684245933 -0.215915157001 -2.176000000000
-0.672000000000 -1.782493112378 -0.210268982132 -2.172000000000
-0.668000000000 -1.788258497147 -0.204614113633 -2.168000000000
-0.664000000000 -1.793981297951 -0.198950770479 -2.164000000000
-0.660000000000 -1.799662382275 -0.193279164375 -2.160000000000
-0.656000000000 -1.805302588720 -0.187599500063 -2.156000000000
-0.652000000000 -1.810902728267 -0.181911975620 -2.152000000000
-0.648000000000 -1.816463585478 -0.176216782745 -2.148000000000
-0.644000000000 -1.821985919625 -0.170514107019 -2.144000000000
-0.640000000000 -1.827470465771 -0.164804128160 -2.140000000000
-0.636000000000 -1.832917935780 -0.159087020264 -2.136000000000
-0.632000000000 -1.838329019288 -0.153362952030 -2.132000000000
-0.628000000000 -1.843704384613 -0.147632086981 -2.128000000000
-0.624000000000 -1.849044679632 -0.141894583661 -2.124000000000
-0.620000000000 -1.854350532596 -0.136150595842 -2.120000000000
-0.616000000000 -1.859622552924 -0.130400272700 -2.116000000000
-0.612000000000 -1.864861331943 -0.124643758997 -2.112000000000
-0.608000000000 -1.870067443597 -0.118881195248 -2.108000000000
-0.604000000000 -1.875241445127 -0.113112717885 -2.104000000000
-0.600000000000 -1.880383877709 -0.107338459402 -2.100000000000
-0.596000000000 -1.885495267066 -0.101558548513 -2.096000000000
-0.592000000000 -1.890576124055 -0.095773110279 -2.092000000000
-0.588000000000 -1.895626945223 -0.089982266250 -2.088000000000
-0.584000000000 -1.900648213335 -0.084186134588 -2.084000000000
-0.580000000000 -1.905640397880 -0.078384830190 -2.080000000000
-0.576000000000 -1.910603955560 -0.072578464804 -2.076000000000
-0.572000000000 -1.915539330746 -0.066767147136 -2.072000000000
-0.568000000000 -1.920446955923 -0.060950982964 -2.068000000000
-0.564000000000 -1.925327252108 -0.055130075231 -2.064000000000
-0.560000000000 -1.930180629260 -0.049304524149 -2.060000000000
-0.556000000000 -1.935007486657 -0.043474427287 -2.056000000000
-0.552000000000 -1.939808213275 -0.037639879666 -2.052000000000
-0.548000000000 -1.944583188134 -0.031800973838 -2.048000000000
-0.544000000000 -1.949332780639 -0.025957799973 -2.044000000000
-0.540000000000 -1.954057350908 -0.020110445934 -2.040000000000
-0.536000000000 -1.958757250077 -0.014258997355 -2.036000000000
-0.532000000000 -1.963432820603 -0.008403537713 -2.032000000000
-0.528000000000 -1.968084396548 -0.002544148397 -2.028000000000
-0.524000000000 -1.972712303853 0.003319091226 -2.024000000000
-0.520000000000 -1.977316860602 0.009186103746 -2.020000000000
-0.516000000000 -1.981898377276 0.015056813646 -2.016000000000
-0.512000000000 -1.986457156993 0.020931147249 -2.012000000000
-0.508000000000 -1.990993495743 0.026809032654 -2.008000000000
-0.504000000000 -1.995507682613 0.032690399687 -2.004000000000
-0.500000000000 -2.000000000000 0.038575179842 -2.000000000000
-0.496000000000 -1.996000000000 0.044458924808 -1.996000000000
-0.492000000000 -1.992000000000 0.050337248236 -1.992000000000
-0.488000000000 -1.988000000000 0.056210175654 -1.988000000000
-0.484000000000 -1.984000000000 0.062077732405 -1.984000000000
-0.480000000000 -1.980000000000 0.067939943646 -1.980000000000
-0.476000000000 -1.976000000000 0.073796834355 -1.976000000000
-0.472000000000 -1.972000000000 0.079648429326 -1.972000000000
-0.468000000000 -1.968000000000 0.085494753175 -1.968000000000
-0.464000000000 -1.964000000000 0.091335830344 -1.964000000000
-0.460000000000 -1.960000000000 0.097171685096 -1.960000000000
-0.456000000000 -1.956000000000 0.103002341523 -1.956000000000
-0.452000000000 -1.952000000000 0.108827823544 -1.952000000000
-0.448000000000 -1.948000000000 0.114648154910 -1.948000000000
-0.444000000000 -1.944000000000 0.120463359202 -1.944000000000
-0.440000000000 -1.940000000000 0.126273459834 -1.940000000000
-0.436000000000 -1.936000000000 0.132078480058 -1.936000000000
-0.432000000000 -1.932000000000 0.137878442958 -1.932000000000
-0.428000000000 -1.928000000000 0.143673371460 -1.928000000000
-0.424000000000 -1.924000000000 0.149463288328 -1.924000000000
-0.420000000000 -1.920000000000 0.155248216167 -1.920000000000
-0.416000000000 -1.916000000000 0.161028177428 -1.916000000000
-0.412000000000 -1.912000000000 0.166803194401 -1.912000000000
-0.408000000000 -1.908000000000 0.172573289227 -1.908000000000
-0.404000000000 -1.904000000000 0.178338483890 -1.904000000000
-0.400000000000 -1.900000000000 0.184098800228 -1.900000000000
-0.396000000000 -1.896000000000 0.189854259923 -1.896000000000
-0.392000000000 -1.892000000000 0.195604884514 -1.892000000000
-0.388000000000 -1.888000000000 0.201350695389 -1.888000000000
-0.384000000000 -1.884000000000 0.207091713794 -1.884000000000
-0.380000000000 -1.880000000000 0.212827960829 -1.880000000000
-0.376000000000 -1.876000000000 0.218559457450 -1.876000000000
-0.372000000000 -1.872000000000 0.224286224474 -1.872000000000
-0.368000000000 -1.868000000000 0.230008282576 -1.868000000000
-0.364000000000 -1.864000000000 0.235725652294 -1.864000000000
-0.360000000000 -1.860000000000 0.241438354026 -1.860000000000
-0.356000000000 -1.856000000000 0.247146408035 -1.856000000000
-0.352000000000 -1.852000000000 0.252849834449 -1.852000000000
-0.348000000000 -1.848000000000 0.258548653263 -1.848000000000
-0.344000000000 -1.844000000000 0.264242884338 -1.844000000000
-0.340000000000 -1.840000000000 0.269932547405 -1.840000000000
-0.336000000000 -1.836000000000 0.275617662062 -1.836000000000
-0.332000000000 -1.832000000000 0.281298247783 -1.832000000000
-0.328000000000 -1.828000000000 0.286974323909 -1.828000000000
-0.324000000000 -1.824000000000 0.292645909658 -1.824000000000
-0.320000000000 -1.820000000000 0.298313024122 -1.820000000000
-0.316000000000 -1.816000000000 0.303975686266 -1.816000000000
-0.312000000000 -1.812000000000 0.309633914936 -1.812000000000
-0.308000000000 -1.808000000000 0.315287728852 -1.808000000000
-0.304000000000 -1.804000000000 0.320937146616 -1.804000000000
-0.300000000000 -1.800000000000 0.326582186708 -1.800000000000
-0.296000000000 -1.796000000000 0.332222867489 -1.796000000000
-0.292000000000 -1.792000000000 0.337859207206 -1.792000000000
-0.288000000000 -1.788000000000 0.343491223983 -1.788000000000
-0.284000000000 -1.784000000000 0.349118935834 -1.784000000000
-0.280000000000 -1.780000000000 0.354742360655 -1.780000000000
-0.276000000000 -1.776000000000 0.360361516230 -1.776000000000
-0.272000000000 -1.772000000000 0.365976420229 -1.772000000000
-0.268000000000 -1.768000000000 0.371587090210 -1.768000000000
-0.264000000000 -1.764000000000 0.377193543623 -1.764000000000
-0.260000000000 -1.760000000000 0.382795797806 -1.760000000000
-0.256000000000 -1.756000000000 0.388393869988 -1.756000000000
-0.252000000000 -1.752000000000 0.393987777291 -1.752000000000
-0.248000000000 -1.748000000000 0.399577536730 -1.748000000000
-0.244000000000 -1.744000000000 0.405163165213 -1.744000000000
-0.240000000000 -1.740000000000 0.410744679546 -1.740000000000
-0.236000000000 -1.736000000000 0.416322096426 -1.736000000000
-0.232000000000 -1.732000000000 0.421895432451 -1.732000000000
-0.228000000000 -1.728000000000 0.427464704114 -1.728000000000
-0.224000000000 -1.724000000000 0.433029927809 -1.724000000000
-0.220000000000 -1.720000000000 0.438591119825 -1.720000000000
-0.216000000000 -1.716000000000 0.444148296357 -1.716000000000
-0.212000000000 -1.712000000000 0.449701473495 -1.712000000000
-0.208000000000 -1.708000000000 0.455250667237 -1.708000000000
-0.204000000000 -1.704000000000 0.460795893477 -1.704000000000
-0.200000000000 -1.700000000000 0.466337168019 -1.700000000000
-0.196000000000 -1.696000000000 0.471874506567 -1.696000000000
-0.192000000000 -1.692000000000 0.477407924732 -1.692000000000
-0.188000000000 -1.688000000000 0.482937438030 -1.688000000000
-0.184000000000 -1.684000000000 0.488463061885 -1.684000000000
-0.180000000000 -1.680000000000 0.493984811626 -1.680000000000
-0.176000000000 -1.676000000000 0.499502702494 -1.676000000000
-0.172000000000 -1.672000000000 0.505016749635 -1.672000000000
-0.168000000000 -1.668000000000 0.510526968108 -1.668000000000
-0.164000000000 -1.664000000000 0.516033372880 -1.664000000000
-0.160000000000 -1.660000000000 0.521535978832 -1.660000000000
-0.156000000000 -1.656000000000 0.527034800754 -1.656000000000
-0.152000000000 -1.652000000000 0.532529853350 -1.652000000000
-0.148000000000 -1.648000000000 0.538021151238 -1.648000000000
-0.144000000000 -1.644000000000 0.543508708950 -1.644000000000
-0.140000000000 -1.640000000000 0.548992540931 -1.640000000000
-0.136000000000 -1.636000000000 0.554472661544 -1.636000000000
-0.132000000000 -1.632000000000 0.559949085067 -1.632000000000
-0.128000000000 -1.628000000000 0.565421825695 -1.628000000000
-0.124000000000 -1.624000000000 0.570890897539 -1.624000000000
-0.120000000000 -1.620000000000 0.576356314631 -1.620000000000
-0.116000000000 -1.616000000000 0.581818090920 -1.616000000000
-0.112000000000 -1.612000000000 0.587276240275 -1.612000000000
-0.108000000000 -1.608000000000 0.592730776484 -1.608000000000
-0.104000000000 -1.604000000000 0.598181713259 -1.604000000000
-0.100000000000 -1.600000000000 0.603629064229 -1.600000000000
-0.096000000000 -1.596000000000 0.609072842949 -1.596000000000
-0.092000000000 -1.592000000000 0.614513062893 -1.592000000000
-0.088000000000 -1.588000000000 0.619949737462 -1.588000000000
-0.084000000000 -1.584000000000 0.625382879977 -1.584000000000
-0.080000000000 -1.580000000000 0.630812503688 -1.580000000000
-0.076000000000 -1.576000000000 0.636238621765 -1.576000000000
-0.072000000000 -1.572000000000 0.641661247306 -1.572000000000
-0.068000000000 -1.568000000000 0.647080393338 -1.568000000000
-0.064000000000 -1.564000000000 0.652496072809 -1.564000000000
-0.060000000000 -1.560000000000 0.657908298599 -1.560000000000
-0.056000000000 -1.556000000000 0.663317083514 -1.556000000000
-0.052000000000 -1.552000000000 0.668722440288 -1.552000000000
-0.048000000000 -1.548000000000 0.674124381586 -1.548000000000
-0.044000000000 -1.544000000000 0.679522920001 -1.544000000000
-0.040000000000 -1.540000000000 0.684918068055 -1.540000000000
-0.036000000000 -1.536000000000 0.690309838205 -1.536000000000
-0.032000000000 -1.532000000000 0.695698242833 -1.532000000000
-0.028000000000 -1.528000000000 0.701083294259 -1.528000000000
-0.024000000000 -1.524000000000 0.706465004730 -1.524000000000
-0.020000000000 -1.520000000000 0.711843386428 -1.520000000000
-0.016000000000 -1.516000000000 0.717218451470 -1.516000000000
-0.012000000000 -1.512000000000 0.722590211903 -1.512000000000
-0.008000000000 -1.508000000000 0.727958679711 -1.508000000000
-0.004000000000 -1.504000000000 0.733323866812 -1.504000000000
0.000000000000 -1.500000000000 0.738685785059 -1.500000000000
0.004000000000 -1.496000000000 0.744044446240 -1.496000000000
0.008000000000 -1.492000000000 0.749399862081 -1.492000000000
0.012000000000 -1.488000000000 0.754752044244 -1.488000000000
0.016000000000 -1.484000000000 0.760101004327 -1.484000000000
0.020000000000 -1.480000000000 0.765446753867 -1.480000000000
0.024000000000 -1.476000000000 0.770789304339 -1.476000000000
0.028000000000 -1.472000000000 0.776128667155 -1.472000000000
0.032000000000 -1.468000000000 0.781464853668 -1.468000000000
0.036000000000 -1.464000000000 0.786797875169 -1.464000000000
0.040000000000 -1.460000000000 0.792127742890 -1.460000000000
0.044000000000 -1.456000000000 0.797454468002 -1.456000000000
0.048000000000 -1.452000000000 0.802778061619 -1.452000000000
0.052000000000 -1.448000000000 0.808098534793 -1.448000000000
0.056000000000 -1.444000000000 0.813415898520 -1.444000000000
0.060000000000 -1.440000000000 0.818730163738 -1.440000000000
0.064000000000 -1.436000000000 0.824041341327 -1.436000000000
0.068000000000 -1.432000000000 0.829349442108 -1.432000000000
0.072000000000 -1.428000000000 0.834654476850 -1.428000000000
0.076000000000 -1.424000000000 0.839956456260 -1.424000000000
0.080000000000 -1.420000000000 0.845255390994 -1.420000000000
0.084000000000 -1.416000000000 0.850551291649 -1.416000000000
0.088000000000 -1.412000000000 0.855844168770 -1.412000000000
0.092000000000 -1.408000000000 0.861134032844 -1.408000000000
0.096000000000 -1.404000000000 0.866420894307 -1.404000000000
0.100000000000 -1.400000000000 0.871704763538 -1.400000000000
0.104000000000 -1.396000000000 0.876985650865 -1.396000000000
0.108000000000 -1.392000000000 0.882263566562 -1.392000000000
0.112000000000 -1.388000000000 0.887538520850 -1.388000000000
0.116000000000 -1.384000000000 0.892810523897 -1.384000000000
0.120000000000 -1.380000000000 0.898079585821 -1.380000000000
0.124000000000 -1.376000000000 0.903345716685 -1.376000000000
0.128000000000 -1.372000000000 0.908608926505 -1.372000000000
0.132000000000 -1.368000000000 0.913869225243 -1.368000000000
0.136000000000 -1.364000000000 0.919126622811 -1.364000000000
0.140000000000 -1.360000000000 0.924381129071 -1.360000000000
0.144000000000 -1.356000000000 0.929632753836 -1.356000000000
0.148000000000 -1.352000000000 0.934881506867 -1.352000000000
0.152000000000 -1.348000000000 0.940127397880 -1.348000000000
0.156000000000 -1.344000000000 0.945370436538 -1.344000000000
0.160000000000 -1.340000000000 0.950610632457 -1.340000000000
0.164000000000 -1.336000000000 0.955847995206 -1.336000000000
0.168000000000 -1.332000000000 0.961082534304 -1.332000000000
0.172000000000 -1.328000000000 0.966314259225 -1.328000000000
0.176000000000 -1.324000000000 0.971543179394 -1.324000000000
0.180000000000 -1.320000000000 0.976769304190 -1.320000000000
0.184000000000 -1.316000000000 0.981992642944 -1.316000000000
0.188000000000 -1.312000000000 0.987213204943 -1.312000000000
0.192000000000 -1.308000000000 0.992430999427 -1.308000000000
0.196000000000 -1.304000000000 0.997646035591 -1.304000000000
0.200000000000 -1.300000000000 1.002858322583 -1.300000000000
0.204000000000 -1.296000000000 1.008067869507 -1.296000000000
0.208000000000 -1.292000000000 1.013274685424 -1.292000000000
0.212000000000 -1.288000000000 1.018478779349 -1.288000000000
0.216000000000 -1.284000000000 1.023680160253 -1.284000000000
0.220000000000 -1.280000000000 1.028878837062 -1.280000000000
0.224000000000 -1.276000000000 1.034074818662 -1.276000000000
0.228000000000 -1.272000000000 1.039268113893 -1.272000000000
0.232000000000 -1.268000000000 1.044458731553 -1.268000000000
0.236000000000 -1.264000000000 1.049646680397 -1.264000000000
0.240000000000 -1.260000000000 1.054831969138 -1.260000000000
0.244000000000 -1.256000000000 1.060014606447 -1.256000000000
0.248000000000 -1.252000000000 1.065194600953 -1.252000000000
0.252000000000 -1.248000000000 1.070371961245 -1.248000000000
0.256000000000 -1.244000000000 1.075546695867 -1.244000000000
0.260000000000 -1.240000000000 1.080718813327 -1.240000000000
0.264000000000 -1.236000000000 1.085888322089 -1.236000000000
0.268000000000 -1.232000000000 1.091055230577 -1.232000000000
0.272000000000 -1.228000000000 1.096219547176 -1.228000000000
0.276000000000 -1.224000000000 1.101381280230 -1.224000000000
0.280000000000 -1.220000000000 1.106540438045 -1.220000000000
0.284000000000 -1.216000000000 1.111697028885 -1.216000000000
0.288000000000 -1.212000000000 1.116851060978 -1.212000000000
0.292000000000 -1.208000000000 1.122002542511 -1.208000000000
0.296000000000 -1.204000000000 1.127151481633 -1.204000000000
0.300000000000 -1.200000000000 1.132297886454 -1.200000000000
0.304000000000 -1.196000000000 1.137441765048 -1.196000000000
0.308000000000 -1.192000000000 1.142583125450 -1.192000000000
0.312000000000 -1.188000000000 1.147721975655 -1.188000000000
0.316000000000 -1.184000000000 1.152858323625 -1.184000000000
0.320000000000 -1.180000000000 1.157992177282 -1.180000000000
0.324000000000 -1.176000000000 1.163123544512 -1.176000000000
0.328000000000 -1.172000000000 1.168252433164 -1.172000000000
0.332000000000 -1.168000000000 1.173378851051 -1.168000000000
0.336000000000 -1.164000000000 1.178502805949 -1.164000000000
0.340000000000 -1.160000000000 1.183624305600 -1.160000000000
0.344000000000 -1.156000000000 1.188743357709 -1.156000000000
0.348000000000 -1.152000000000 1.193859969944 -1.152000000000
0.352000000000 -1.148000000000 1.198974149940 -1.148000000000
0.356000000000 -1.144000000000 1.204085905296 -1.144000000000
0.360000000000 -1.140000000000 1.209195243577 -1.140000000000
0.364000000000 -1.136000000000 1.214302172313 -1.136000000000
0.368000000000 -1.132000000000 1.219406698998 -1.132000000000
0.372000000000 -1.128000000000 1.224508831095 -1.128000000000
0.376000000000 -1.124000000000 1.229608576030 -1.124000000000
0.380000000000 -1.120000000000 1.234705941197 -1.120000000000
0.384000000000 -1.116000000000 1.239800933956 -1.116000000000
0.388000000000 -1.112000000000 1.244893561634 -1.112000000000
0.392000000000 -1.108000000000 1.249983831525 -1.108000000000
0.396000000000 -1.104000000000 1.255071750888 -1.104000000000
0.400000000000 -1.100000000000 1.260157326952 -1.100000000000
0.404000000000 -1.096000000000 1.265240566913 -1.096000000000
0.408000000000 -1.092000000000 1.270321477933 -1.092000000000
0.412000000000 -1.088000000000 1.275400067145 -1.088000000000
0.416000000000 -1.084000000000 1.280476341646 -1.084000000000
0.420000000000 -1.080000000000 1.285550308505 -1.080000000000
0.424000000000 -1.076000000000 1.290621974757 -1.076000000000
0.428000000000 -1.072000000000 1.295691347407 -1.072000000000
0.432000000000 -1.068000000000 1.300758433429 -1.068000000000
0.436000000000 -1.064000000000 1.305823239765 -1.064000000000
0.440000000000 -1.060000000000 1.310885773327 -1.060000000000
0.444000000000 -1.056000000000 1.315946040997 -1.056000000000
0.448000000000 -1.052000000000 1.321004049625 -1.052000000000
0.452000000000 -1.048000000000 1.326059806031 -1.048000000000
0.456000000000 -1.044000000000 1.331113317007 -1.044000000000
0.460000000000 -1.040000000000 1.336164589314 -1.040000000000
0.464000000000 -1.036000000000 1.341213629683 -1.036000000000
0.468000000000 -1.032000000000 1.346260444815 -1.032000000000
0.472000000000 -1.028000000000 1.351305041382 -1.028000000000
0.476000000000 -1.024000000000 1.356347426030 -1.024000000000
0.480000000000 -1.020000000000 1.361387605371 -1.020000000000
0.484000000000 -1.016000000000 1.366425585991 -1.016000000000
0.488000000000 -1.012000000000 1.371461374447 -1.012000000000
0.492000000000 -1.008000000000 1.376494977269 -1.008000000000
0.496000000000 -1.004000000000 1.381526400956 -1.004000000000
0.500000000000 -1.000000000000 1.386555651980 -1.000000000000
0.504000000000 -0.996000000000 1.391582736787 -0.996000000000
0.508000000000 -0.992000000000 1.396607661792 -0.992000000000
0.512000000000 -0.988000000000 1.401630433384 -0.988000000000
0.516000000000 -0.984000000000 1.406651057926 -0.984000000000
0.520000000000 -0.980000000000 1.411669541751 -0.980000000000
0.524000000000 -0.976000000000 1.416685891166 -0.976000000000
0.528000000000 -0.972000000000 1.421700112452 -0.972000000000
0.532000000000 -0.968000000000 1.426712211863 -0.968000000000
0.536000000000 -0.964000000000 1.431722195624 -0.964000000000
0.540000000000 -0.960000000000 1.436730069937 -0.960000000000
0.544000000000 -0.956000000000 1.441735840975 -0.956000000000
0.548000000000 -0.952000000000 1.446739514886 -0.952000000000
0.552000000000 -0.948000000000 1.451741097792 -0.948000000000
0.556000000000 -0.944000000000 1.456740595789 -0.944000000000
0.560000000000 -0.940000000000 1.461738014948 -0.940000000000
0.564000000000 -0.936000000000 1.466733361311 -0.936000000000
0.568000000000 -0.932000000000 1.471726640900 -0.932000000000
0.572000000000 -0.928000000000 1.476717859708 -0.928000000000
0.576000000000 -0.924000000000 1.481707023704 -0.924000000000
0.580000000000 -0.920000000000 1.486694138831 -0.920000000000
0.584000000000 -0.916000000000 1.491679211009 -0.916000000000
0.588000000000 -0.912000000000 1.496662246132 -0.912000000000
0.592000000000 -0.908000000000 1.501643250069 -0.908000000000
0.596000000000 -0.904000000000 1.506622228666 -0.904000000000
0.600000000000 -0.900000000000 1.511599187745 -0.900000000000
0.604000000000 -0.896000000000 1.516574133101 -0.896000000000
0.608000000000 -0.892000000000 1.521547070507 -0.892000000000
0.612000000000 -0.888000000000 1.526518005714 -0.888000000000
0.616000000000 -0.884000000000 1.531486944446 -0.884000000000
0.620000000000 -0.880000000000 1.536453892404 -0.880000000000
0.624000000000 -0.876000000000 1.541418855268 -0.876000000000
0.628000000000 -0.872000000000 1.546381838691 -0.872000000000
0.632000000000 -0.868000000000 1.551342848306 -0.868000000000
0.636000000000 -0.864000000000 1.556301889721 -0.864000000000
0.640000000000 -0.860000000000 1.561258968521 -0.860000000000
0.644000000000 -0.856000000000 1.566214090271 -0.856000000000
0.648000000000 -0.852000000000 1.571167260510 -0.852000000000
0.652000000000 -0.848000000000 1.576118484755 -0.848000000000
0.656000000000 -0.844000000000 1.581067768501 -0.844000000000
0.660000000000 -0.840000000000 1.586015117223 -0.840000000000
0.664000000000 -0.836000000000 1.590960536369 -0.836000000000
0.668000000000 -0.832000000000 1.595904031370 -0.832000000000
0.672000000000 -0.828000000000 1.600845607631 -0.828000000000
0.676000000000 -0.824000000000 1.605785270538 -0.824000000000
0.680000000000 -0.820000000000 1.610723025453 -0.820000000000
0.684000000000 -0.816000000000 1.615658877719 -0.816000000000
0.688000000000 -0.812000000000 1.620592832655 -0.812000000000
0.692000000000 -0.808000000000 1.625524895560 -0.808000000000
0.696000000000 -0.804000000000 1.630455071712 -0.804000000000
0.700000000000 -0.800000000000 1.635383366368 -0.800000000000
0.704000000000 -0.796000000000 1.640309784762 -0.796000000000
0.708000000000 -0.792000000000 1.645234332110 -0.792000000000
0.712000000000 -0.788000000000 1.650157013605 -0.788000000000
0.716000000000 -0.784000000000 1.655077834420 -0.784000000000
0.720000000000 -0.780000000000 1.659996799708 -0.780000000000
0.724000000000 -0.776000000000 1.664913914602 -0.776000000000
0.728000000000 -0.772000000000 1.669829184213 -0.772000000000
0.732000000000 -0.768000000000 1.674742613633 -0.768000000000
0.736000000000 -0.764000000000 1.679654207933 -0.764000000000
0.740000000000 -0.760000000000 1.684563972166 -0.760000000000
0.744000000000 -0.756000000000 1.689471911362 -0.756000000000
0.748000000000 -0.752000000000 1.694378030535 -0.752000000000
0.752000000000 -0.748000000000 1.699282334675 -0.748000000000
0.756000000000 -0.744000000000 1.704184828757 -0.744000000000
0.760000000000 -0.740000000000 1.709085517732 -0.740000000000
0.764000000000 -0.736000000000 1.713984406536 -0.736000000000
0.768000000000 -0.732000000000 1.718881500083 -0.732000000000
0.772000000000 -0.728000000000 1.723776803268 -0.728000000000
0.776000000000 -0.724000000000 1.728670320968 -0.724000000000
0.780000000000 -0.720000000000 1.733562058041 -0.720000000000
0.784000000000 -0.716000000000 1.738452019324 -0.716000000000
0.788000000000 -0.712000000000 1.743340209639 -0.712000000000
0.792000000000 -0.708000000000 1.748226633786 -0.708000000000
0.796000000000 -0.704000000000 1.753111296549 -0.704000000000
0.800000000000 -0.700000000000 1.757994202691 -0.700000000000
0.804000000000 -0.696000000000 1.762875356958 -0.696000000000
0.808000000000 -0.692000000000 1.767754764079 -0.692000000000
0.812000000000 -0.688000000000 1.772632428762 -0.688000000000
0.816000000000 -0.684000000000 1.777508355700 -0.684000000000
0.820000000000 -0.680000000000 1.782382549566 -0.680000000000
0.824000000000 -0.676000000000 1.787255015015 -0.676000000000
0.828000000000 -0.672000000000 1.792125756686 -0.672000000000
0.832000000000 -0.668000000000 1.796994779198 -0.668000000000
0.836000000000 -0.664000000000 1.801862087155 -0.664000000000
0.840000000000 -0.660000000000 1.806727685141 -0.660000000000
0.844000000000 -0.656000000000 1.811591577724 -0.656000000000
0.848000000000 -0.652000000000 1.816453769454 -0.652000000000
0.852000000000 -0.648000000000 1.821314264865 -0.648000000000
0.856000000000 -0.644000000000 1.826173068472 -0.644000000000
0.860000000000 -0.640000000000 1.831030184775 -0.640000000000
0.864000000000 -0.636000000000 1.835885618255 -0.636000000000
0.868000000000 -0.632000000000 1.840739373378 -0.632000000000
0.872000000000 -0.628000000000 1.845591454591 -0.628000000000
0.876000000000 -0.624000000000 1.850441866327 -0.624000000000
0.880000000000 -0.620000000000 1.855290613000 -0.620000000000
0.884000000000 -0.616000000000 1.860137699009 -0.616000000000
0.888000000000 -0.612000000000 1.864983128735 -0.612000000000
0.892000000000 -0.608000000000 1.869826906545 -0.608000000000
0.896000000000 -0.604000000000 1.874669036787 -0.604000000000
0.900000000000 -0.600000000000 1.879509523795 -0.600000000000
0.904000000000 -0.596000000000 1.884348371886 -0.596000000000
0.908000000000 -0.592000000000 1.889185585360 -0.592000000000
0.912000000000 -0.588000000000 1.894021168503 -0.588000000000
0.916000000000 -0.584000000000 1.898855125584 -0.584000000000
0.920000000000 -0.580000000000 1.903687460856 -0.580000000000
0.924000000000 -0.576000000000 1.908518178557 -0.576000000000
0.928000000000 -0.572000000000 1.913347282908 -0.572000000000
0.932000000000 -0.568000000000 1.918174778117 -0.568000000000
0.936000000000 -0.564000000000 1.923000668373 -0.564000000000
0.940000000000 -0.560000000000 1.927824957854 -0.560000000000
0.944000000000 -0.556000000000 1.932647650718 -0.556000000000
0.948000000000 -0.552000000000 1.937468751110 -0.552000000000
0.952000000000 -0.548000000000 1.942288263161 -0.548000000000
0.956000000000 -0.544000000000 1.947106190986 -0.544000000000
0.960000000000 -0.540000000000 1.951922538683 -0.540000000000
0.964000000000 -0.536000000000 1.956737310338 -0.536000000000
0.968000000000 -0.532000000000 1.961550510021 -0.532000000000
0.972000000000 -0.528000000000 1.966362141786 -0.528000000000
0.976000000000 -0.524000000000 1.971172209673 -0.524000000000
0.980000000000 -0.520000000000 1.975980717710 -0.520000000000
0.984000000000 -0.516000000000 1.980787669905 -0.516000000000
0.988000000000 -0.512000000000 1.985593070257 -0.512000000000
0.992000000000 -0.508000000000 1.990396922748 -0.508000000000
0.996000000000 -0.504000000000 1.995199231344 -0.504000000000
1.000000000000 -0.500000000000 2.000000000000 -0.500000000000


==> support_k15.dat <==
x D U B q slack w
-1.000000000000 -1.000000000000 -1.000000000000 -2.500000000000 0.500000000000 1.500000000000 0.000000000000
-0.998333333333 -1.005646165771 -0.992672394117 -2.498333333333 0.563662798521 1.492687167562 0.005660939216
-0.996666666667 -1.011283276531 -0.985324254954 -2.496666666667 0.563064744989 1.485383390136 0.011342411712
-0.995000000000 -1.016911348127 -0.977955503878 -2.495000000000 0.562466262750 1.478088651873 0.017044496122
-0.993333333333 -1.022530396414 -0.970566061819 -2.493333333333 0.561867352063 1.470802936919 0.022767271514
-0.991666666667 -1.028140437179 -0.963155849201 -2.491666666667 0.561268012116 1.463526229487 0.028510817466
-0.990000000000 -1.033741486147 -0.955724785933 -2.490000000000 0.560668241887 1.456258513853 0.034275214067
-0.988333333333 -1.039333558976 -0.948272791404 -2.488333333333 0.560068040304 1.448999774357 0.040060541930
-0.986666666667 -1.044916671276 -0.940799784496 -2.486666666667 0.559467406402 1.441749995390 0.045866882171
-0.985000000000 -1.050490838601 -0.933305683574 -2.485000000000 0.558866339223 1.434509161399 0.051694316426
-0.983333333333 -1.056056076448 -0.925790406476 -2.483333333333 0.558264837776 1.427277256885 0.057542926857
-0.981666666667 -1.061612400251 -0.918253870505 -2.481666666667 0.557662901021 1.420054266416 0.063412796162
-0.980000000000 -1.067159825396 -0.910695992436 -2.480000000000 0.557060527965 1.412840174604 0.069304007564
-0.978333333333 -1.072698367210 -0.903116688506 -2.478333333333 0.556457717588 1.405634966124 0.075216644827
-0.976666666667 -1.078228040963 -0.895515874404 -2.476666666667 0.555854468859 1.398438625703 0.081150792262
-0.975000000000 -1.083748861876 -0.887893465278 -2.475000000000 0.555250780754 1.391251138124 0.087106534722
-0.973333333333 -1.089260845108 -0.880249375716 -2.473333333333 0.554646652226 1.384072488225 0.093083957617
-0.971666666667 -1.094764005768 -0.872583519753 -2.471666666667 0.554042082225 1.376902660899 0.099083146913
-0.970000000000 -1.100258358906 -0.864895810857 -2.470000000000 0.553437069687 1.369741641094 0.105104189143
-0.968333333333 -1.105743919525 -0.857186161936 -2.468333333333 0.552831613563 1.362589413808 0.111147171398
-0.966666666667 -1.111220702568 -0.849454485315 -2.466666666667 0.552225712769 1.355445964099 0.117212181352
-0.965000000000 -1.116688722929 -0.841700692750 -2.465000000000 0.551619366233 1.348311277071 0.123299307250
-0.963333333333 -1.122147995445 -0.833924695410 -2.463333333333 0.551012572864 1.341185337888 0.129408637923
-0.961666666667 -1.127598534903 -0.826126403875 -2.461666666667 0.550405331566 1.334068131764 0.135540262791
-0.960000000000 -1.133040356036 -0.818305728135 -2.460000000000 0.549797641238 1.326959643964 0.141694271865
-0.958333333333 -1.138473473525 -0.810462577579 -2.458333333333 0.549189500770 1.319859859808 0.147870755755
-0.956666666667 -1.143897902000 -0.802596860990 -2.456666666667 0.548580909038 1.312768764667 0.154069805677
-0.955000000000 -1.149313656035 -0.794708486543 -2.455000000000 0.547971864914 1.305686343965 0.160291513457
-0.953333333333 -1.154720750158 -0.786797361799 -2.453333333333 0.547362367265 1.298612583176 0.166535971535
-0.951666666667 -1.160119198842 -0.778863393697 -2.451666666667 0.546752414947 1.291547467824 0.172803272970
-0.950000000000 -1.165509016511 -0.770906488550 -2.450000000000 0.546142006805 1.284490983489 0.179093511450
-0.948333333333 -1.170890217536 -0.762926552037 -2.448333333333 0.545531141679 1.277443115797 0.185406781296
-0.946666666667 -1.176262816240 -0.754923489203 -2.446666666667 0.544919818399 1.270403850426 0.191743177464
-0.945000000000 -1.181626826894 -0.746897204443 -2.445000000000 0.544308035786 1.263373173106 0.198102795557
-0.943333333333 -1.186982263719 -0.738847601509 -2.443333333333 0.543695792653 1.256351069615 0.204485731824
-0.941666666667 -1.192329140887 -0.730774583494 -2.441666666667 0.543083087807 1.249337525780 0.210892083173
-0.940000000000 -1.197667472519 -0.722678052828 -2.440000000000 0.542469920039 1.242332527481 0.217321947172
-0.938333333333 -1.202997272690 -0.714557911275 -2.438333333333 0.541856288138 1.235336060644 0.223775422058
-0.936666666667 -1.208318555422 -0.706414059925 -2.436666666667 0.541242190880 1.228348111245 0.230252606741
-0.935000000000 -1.213631334691 -0.698246399188 -2.435000000000 0.540627627036 1.221368665309 0.236753600812
-0.933333333333 -1.218935624423 -0.690054828784 -2.433333333333 0.540012595362 1.214397708910 0.243278504549
-0.931666666667 -1.224231438497 -0.681839247745 -2.431666666667 0.539397094609 1.207435228170 0.249827418922
-0.930000000000 -1.229518790742 -0.673599554397 -2.430000000000 0.538781123516 1.200481209258 0.256400445603
-0.928333333333 -1.234797694941 -0.665335646369 -2.428333333333 0.538164680817 1.193535638392 0.262997686965
-0.926666666667 -1.240068164828 -0.657047420566 -2.426666666667 0.537547765231 1.186598501839 0.269619246100
-0.925000000000 -1.245330214092 -0.648734773183 -2.425000000000 0.536930375472 1.179669785908 0.276265226817
-0.923333333333 -1.250583856372 -0.640397599684 -2.423333333333 0.536312510241 1.172749476961 0.282935733649
-0.921666666667 -1.255829105262 -0.632035794801 -2.421666666667 0.535694168231 1.165837561404 0.289630871866
-0.920000000000 -1.261065974309 -0.623649252524 -2.420000000000 0.535075348124 1.158934025691 0.296350747476
-0.918333333333 -1.266294477014 -0.615237866099 -2.418333333333 0.534456048594 1.152038856319 0.303095467234
-0.916666666667 -1.271514626831 -0.606801528015 -2.416666666667 0.533836268303 1.145152039836 0.309865138651
-0.915000000000 -1.276726437167 -0.598340130001 -2.415000000000 0.533216005904 1.138273562833 0.316659869999
-0.913333333333 -1.281929921387 -0.589853563016 -2.413333333333 0.532595260040 1.131403411946 0.323479770317
-0.911666666667 -1.287125092808 -0.581341717243 -2.411666666667 0.531974029341 1.124541573859 0.330324949424
-0.910000000000 -1.292311964701 -0.572804482081 -2.410000000000 0.531352312431 1.117688035299 0.337195517919
-0.908333333333 -1.297490550294 -0.564241746140 -2.408333333333 0.530730107919 1.110842783040 0.344091587193
-0.906666666667 -1.302660862768 -0.555653397228 -2.406666666667 0.530107414409 1.104005803898 0.351013269439
-0.905000000000 -1.307822915263 -0.547039322347 -2.405000000000 0.529484230488 1.097177084737 0.357960677653
-0.903333333333 -1.312976720872 -0.538399407685 -2.403333333333 0.528860554737 1.090356612462 0.364933925648
-0.901666666667 -1.318122292642 -0.529733538607 -2.401666666667 0.528236385722 1.083544374025 0.371933128059
-0.900000000000 -1.323259643581 -0.521041599649 -2.400000000000 0.527611722003 1.076740356419 0.378958400351
-0.898333333333 -1.328388786650 -0.512323474506 -2.398333333333 0.526986562125 1.069944546684 0.386009858828
-0.896666666667 -1.333509734767 -0.503579046027 -2.396666666667 0.526360904624 1.063156931900 0.393087620640
-0.895985956377 -1.335598909964 -0.500000000000 -2.395985956377 0.526105226258 1.060387046413 0.395985956377
-0.895000000000 -1.338614213695 -0.498960367195 -2.395000000000 0.528329877299 1.056385786305 0.396039632805
-0.893333333333 -1.343667736875 -0.497193104158 -2.393333333333 0.532011694309 1.049665596458 0.396140229175
-0.891666666667 -1.348667769175 -0.495413728754 -2.391666666667 0.535597935502 1.042998897492 0.396252937913
-0.890000000000 -1.353615708635 -0.493622553306 -2.390000000000 0.539092323889 1.036384291365 0.396377446694
-0.888333333333 -1.358512897568 -0.491819878061 -2.388333333333 0.542498385994 1.029820435765 0.396513455272
-0.886666666667 -1.363360625537 -0.490005991819 -2.386666666667 0.545819464930 1.023306041130 0.396660674848
-0.885000000000 -1.368160132127 -0.488181172524 -2.385000000000 0.549058732433 1.016839867873 0.396818827476
-0.883333333333 -1.372912609547 -0.486345687819 -2.383333333333 0.552219199944 1.010420723786 0.396987645514
-0.881666666667 -1.377619205049 -0.484499795562 -2.381666666667 0.555303728834 1.004047461618 0.397166871105
-0.880000000000 -1.382281023200 -0.482643744309 -2.380000000000 0.558315039834 0.997718976800 0.397356255691
-0.878333333333 -1.386899128010 -0.480777773769 -2.378333333333 0.561255721760 0.991434205323 0.397555559565
-0.876666666667 -1.391474544924 -0.478902115231 -2.376666666667 0.564128239586 0.985192121742 0.397764551436
-0.875000000000 -1.396008262692 -0.477016991962 -2.375000000000 0.566934941915 0.978991737308 0.397983008038
-0.873333333333 -1.400501235126 -0.475122619588 -2.373333333333 0.569678067918 0.972832098207 0.398210713746
-0.871666666667 -1.404954382756 -0.473219206440 -2.371666666667 0.572359753764 0.966712283910 0.398447460227
-0.870000000000 -1.409368594379 -0.471306953894 -2.370000000000 0.574982038600 0.960631405621 0.398693046106
-0.868333333333 -1.413744728523 -0.469386056683 -2.368333333333 0.577546870117 0.954588604810 0.398947276651
-0.866666666667 -1.418083614827 -0.467456703192 -2.366666666667 0.580056109722 0.948583051840 0.399209963475
-0.865000000000 -1.422386055340 -0.465519075740 -2.365000000000 0.582511537364 0.942613944660 0.399480924260
-0.863333333333 -1.426652825749 -0.463573350839 -2.363333333333 0.584914856033 0.936680507584 0.399759982494
-0.861666666667 -1.430884676534 -0.461619699451 -2.361666666667 0.587267695961 0.930781990133 0.400046967216
-0.860000000000 -1.435082334064 -0.459658287216 -2.360000000000 0.589571618541 0.924917665936 0.400341712784
-0.858333333333 -1.439246501636 -0.457689274682 -2.358333333333 0.591828120002 0.919086831697 0.400644058652
-0.856666666667 -1.443377860447 -0.455712817510 -2.356666666667 0.594038634835 0.913288806219 0.400953849156
-0.855000000000 -1.447477070528 -0.453729066682 -2.355000000000 0.596204539013 0.907522929472 0.401270933318
-0.853333333333 -1.451544771619 -0.451738168682 -2.353333333333 0.598327153000 0.901788561715 0.401595164651
-0.851666666667 -1.455581584000 -0.449740265685 -2.351666666667 0.600407744578 0.896085082666 0.401926400982
-0.850000000000 -1.459588109288 -0.447735495721 -2.350000000000 0.602447531503 0.890411890712 0.402264504279
-0.848333333333 -1.463564931180 -0.445723992845 -2.348333333333 0.604447683990 0.884768402153 0.402609340489
-0.846666666667 -1.467512616168 -0.443705887281 -2.346666666667 0.606409327058 0.879154050499 0.402960779385
-0.845000000000 -1.471431714214 -0.441681305582 -2.345000000000 0.608333542733 0.873568285786 0.403318694418
-0.843333333333 -1.475322759399 -0.439650370758 -2.343333333333 0.610221372122 0.868010573934 0.403682962576
-0.841666666667 -1.479186270527 -0.437613202415 -2.341666666667 0.612073817362 0.862480396139 0.404053464251
-0.840000000000 -1.483022751714 -0.435569916884 -2.340000000000 0.613891843463 0.856977248286 0.404430083116
-0.838333333333 -1.486832692936 -0.433520627335 -2.338333333333 0.615676380041 0.851500640397 0.404812705998
-0.836666666667 -1.490616570568 -0.431465443898 -2.336666666667 0.617428322960 0.846050096099 0.405201222769
-0.835000000000 -1.494374847875 -0.429404473770 -2.335000000000 0.619148535873 0.840625152125 0.405595526230
-0.833333333333 -1.498107975503 -0.427337821321 -2.333333333333 0.620837851684 0.835225357830 0.405995512012
-0.831666666667 -1.501816391931 -0.425265588195 -2.331666666667 0.622497073932 0.829850274735 0.406401078472
-0.830000000000 -1.505500523912 -0.423187873403 -2.330000000000 0.624126978091 0.824499476088 0.406812126597
-0.828333333333 -1.509160786889 -0.421104773417 -2.328333333333 0.625728312813 0.819172546444 0.407228559916
-0.826666666667 -1.512797585394 -0.419016382257 -2.326666666667 0.627301801091 0.813869081273 0.407650284410
-0.825000000000 -1.516411313430 -0.416922791573 -2.325000000000 0.628848141373 0.808588686570 0.408077208427
-0.823333333333 -1.520002354839 -0.414824090728 -2.323333333333 0.630368008609 0.803330978494 0.408509242605
-0.821666666667 -1.523571083645 -0.412720366871 -2.321666666667 0.631862055252 0.798095583022 0.408946299795
-0.820000000000 -1.527117864393 -0.410611705014 -2.320000000000 0.633330912197 0.792882135607 0.409388294986
-0.818333333333 -1.530643052467 -0.408498188100 -2.318333333333 0.634775189686 0.787690280867 0.409835145233
-0.816666666667 -1.534146994396 -0.406379897070 -2.316666666667 0.636195478154 0.782519672271 0.410286769597
-0.815000000000 -1.537630028148 -0.404256910931 -2.315000000000 0.637592349042 0.777369971852 0.410743089069
-0.813333333333 -1.541092483412 -0.402129306814 -2.313333333333 0.638966355570 0.772240849921 0.411204026519
-0.811666666667 -1.544534681868 -0.399997160036 -2.311666666667 0.640318033461 0.767131984799 0.411669506631
-0.810000000000 -1.547956937443 -0.397860544157 -2.310000000000 0.641647901646 0.762043062557 0.412139455843
-0.808333333333 -1.551359556563 -0.395719531032 -2.308333333333 0.642956462925 0.756973776771 0.412613802301
-0.806666666667 -1.554742838388 -0.393574190870 -2.306666666667 0.644244204595 0.751923828278 0.413092475797
-0.805000000000 -1.558107075046 -0.391424592276 -2.305000000000 0.645511599058 0.746892924954 0.413575407724
-0.803333333333 -1.561452551846 -0.389270802308 -2.303333333333 0.646759104389 0.741880781487 0.414062531026
-0.801666666667 -1.564779547496 -0.387112886518 -2.301666666667 0.647987164887 0.736887119171 0.414553780149
-0.800000000000 -1.568088334300 -0.384950909001 -2.300000000000 0.649196211595 0.731911665700 0.415049090999
-0.798333333333 -1.571379178360 -0.382784932435 -2.298333333333 0.650386662797 0.726954154974 0.415548400898
-0.796666666667 -1.574652339757 -0.380615018126 -2.296666666667 0.651558924496 0.722014326910 0.416051648541
-0.795000000000 -1.577908072738 -0.378441226044 -2.295000000000 0.652713390867 0.717091927262 0.416558773956
-0.793333333333 -1.581146625885 -0.376263614867 -2.293333333333 0.653850444688 0.712186707448 0.417069718466
-0.791666666667 -1.584368242286 -0.374082242013 -2.291666666667 0.654970457760 0.707298424381 0.417584424653
-0.790000000000 -1.587573159693 -0.371897163681 -2.290000000000 0.656073791298 0.702426840307 0.418102836319
-0.788333333333 -1.590761610682 -0.369708434880 -2.288333333333 0.657160796312 0.697571722651 0.418624898453
-0.786666666667 -1.593933822799 -0.367516109469 -2.286666666667 0.658231813972 0.692732843868 0.419150557198
-0.785000000000 -1.597090018704 -0.365320240182 -2.285000000000 0.659287175951 0.687909981296 0.419679759818
-0.783333333333 -1.600230416314 -0.363120878666 -2.283333333333 0.660327204763 0.683102917020 0.420212454668
-0.781666666667 -1.603355228933 -0.360918075505 -2.281666666667 0.661352214073 0.678311437734 0.420748591162
-0.780000000000 -1.606464665384 -0.358711880254 -2.280000000000 0.662362509011 0.673535334616 0.421288119746
-0.778333333333 -1.609558930134 -0.356502341464 -2.278333333333 0.663358386458 0.668774403199 0.421830991869
-0.776666666667 -1.612638223413 -0.354289506709 -2.276666666667 0.664340135329 0.664028443254 0.422377159957
-0.775000000000 -1.615702741331 -0.352073422614 -2.275000000000 0.665308036842 0.659297258669 0.422926577386
-0.773333333333 -1.618752675991 -0.349854134879 -2.273333333333 0.666262364772 0.654580657342 0.423479198455
-0.771666666667 -1.621788215599 -0.347631688301 -2.271666666667 0.667203385706 0.649878451068 0.424034978365
-0.770000000000 -1.624809544565 -0.345406126804 -2.270000000000 0.668131359271 0.645190455435 0.424593873196
-0.768333333333 -1.627816843607 -0.343177493455 -2.268333333333 0.669046538371 0.640516489726 0.425155839878
-0.766666666667 -1.630810289850 -0.340945830490 -2.266666666667 0.669949169398 0.635856376816 0.425720836176
-0.765000000000 -1.633790056919 -0.338711179335 -2.265000000000 0.670839492448 0.631209943081 0.426288820665
-0.763333333333 -1.636756315031 -0.336473580623 -2.263333333333 0.671717741523 0.626577018302 0.426859752711
-0.761666666667 -1.639709231083 -0.334233074220 -2.261666666667 0.672584144720 0.621957435584 0.427433592447
-0.760000000000 -1.642648968740 -0.331989699239 -2.260000000000 0.673438924425 0.617351031260 0.428010300761
-0.758333333333 -1.645575688516 -0.329743494064 -2.258333333333 0.674282297487 0.612757644817 0.428589839269
-0.756666666667 -1.648489547856 -0.327494496362 -2.256666666667 0.675114475395 0.608177118811 0.429172170305
-0.755000000000 -1.651390701210 -0.325242743104 -2.255000000000 0.675935664442 0.603609298790 0.429757256896
-0.753333333333 -1.654279300116 -0.322988270585 -2.253333333333 0.676746065884 0.599054033218 0.430345062749
-0.751666666667 -1.657155493263 -0.320731114433 -2.251666666667 0.677545876100 0.594511173403 0.430935552234
-0.750000000000 -1.660019426571 -0.318471309632 -2.250000000000 0.678335286734 0.589980573429 0.431528690368
-0.748333333333 -1.662871243253 -0.316208890535 -2.248333333333 0.679114484840 0.585462090080 0.432124442798
-0.746666666667 -1.665711083885 -0.313943890878 -2.246666666667 0.679883653023 0.580955582781 0.432722775789
-0.745000000000 -1.668539086469 -0.311676343794 -2.245000000000 0.680642969567 0.576460913531 0.433323656206
-0.743333333333 -1.671355386496 -0.309406281833 -2.243333333333 0.681392608568 0.571977946838 0.433927051500
-0.741666666667 -1.674160117004 -0.307133736968 -2.241666666667 0.682132740052 0.567506549663 0.434532929699
-0.740000000000 -1.676953408642 -0.304858740612 -2.240000000000 0.682863530100 0.563046591358 0.435141259388
-0.738333333333 -1.679735389723 -0.302581323633 -2.238333333333 0.683585140958 0.558597943610 0.435752009701
-0.736666666667 -1.682506186279 -0.300301516362 -2.236666666667 0.684297731152 0.554160480387 0.436365150305
-0.735000000000 -1.685265922117 -0.298019348609 -2.235000000000 0.685001455591 0.549734077883 0.436980651391
-0.733333333333 -1.688014718869 -0.295734849674 -2.233333333333 0.685696465673 0.545318614464 0.437598483660
-0.731666666667 -1.690752696044 -0.293448048356 -2.231666666667 0.686382909385 0.540913970623 0.438218618311
-0.730000000000 -1.693479971076 -0.291158972968 -2.230000000000 0.687060931396 0.536520028924 0.438841027032
-0.728333333333 -1.696196659374 -0.288867651347 -2.228333333333 0.687730673155 0.532136673960 0.439465681987
-0.726666666667 -1.698902874363 -0.286574110861 -2.226666666667 0.688392272976 0.527763792303 0.440092555806
-0.725000000000 -1.701598727537 -0.284278378423 -2.225000000000 0.689045866129 0.523401272463 0.440721621577
-0.723333333333 -1.704284328495 -0.281980480502 -2.223333333333 0.689691584921 0.519049004838 0.441352852831
-0.721666666667 -1.706959784988 -0.279680443129 -2.221666666667 0.690329558780 0.514706881679 0.441986223538
-0.720000000000 -1.709625202958 -0.277378291908 -2.220000000000 0.690959914330 0.510374797042 0.442621708092
-0.718333333333 -1.712280686581 -0.275074052027 -2.218333333333 0.691582775469 0.506052646752 0.443259281306
-0.716666666667 -1.714926338303 -0.272767748264 -2.216666666667 0.692198263444 0.501740328364 0.443898918402
-0.715000000000 -1.717562258880 -0.270459404998 -2.215000000000 0.692806496919 0.497437741120 0.444540595002
-0.713333333333 -1.720188547413 -0.268149046216 -2.213333333333 0.693407592045 0.493144785920 0.445184287117
-0.711666666667 -1.722805301388 -0.265836695523 -2.211666666667 0.694001662528 0.488861365279 0.445829971144
-0.710000000000 -1.725412616704 -0.263522376147 -2.210000000000 0.694588819690 0.484587383296 0.446477623853
-0.708333333333 -1.728010587714 -0.261206110952 -2.208333333333 0.695169172535 0.480322745619 0.447127222382
-0.706666666667 -1.730599307255 -0.258887922439 -2.206666666667 0.695742827807 0.476067359412 0.447778744228
-0.705000000000 -1.733178866680 -0.256567832759 -2.205000000000 0.696309890052 0.471821133320 0.448432167241
-0.703333333333 -1.735749355890 -0.254245863717 -2.203333333333 0.696870461670 0.467583977444 0.449087469617
-0.701666666667 -1.738310863363 -0.251922036781 -2.201666666667 0.697424642972 0.463355803303 0.449744629886
-0.700000000000 -1.740863476189 -0.249596373088 -2.200000000000 0.697972532234 0.459136523811 0.450403626912
-0.698333333333 -1.743407280091 -0.247268893450 -2.198333333333 0.698514225749 0.454926053243 0.451064439883
-0.696666666667 -1.745942359459 -0.244939618362 -2.196666666667 0.699049817874 0.450724307207 0.451727048304
-0.695000000000 -1.748468797378 -0.242608568008 -2.195000000000 0.699579401083 0.446531202622 0.452391431992
-0.693333333333 -1.750986675649 -0.240275762264 -2.193333333333 0.700103066010 0.442346657685 0.453057571069
-0.691666666667 -1.753496074821 -0.237941220711 -2.191666666667 0.700620901497 0.438170591845 0.453725445955
-0.690000000000 -1.755997074215 -0.235604962635 -2.190000000000 0.701132994637 0.434002925785 0.454395037365
-0.688333333333 -1.758489751947 -0.233267007032 -2.188333333333 0.701639430819 0.429843581387 0.455066326301
-0.686666666667 -1.760974184952 -0.230927372622 -2.186666666667 0.702140293766 0.425692481715 0.455739294045
-0.685000000000 -1.763450449012 -0.228586077842 -2.185000000000 0.702635665580 0.421549550988 0.456413922158
-0.683333333333 -1.765918618773 -0.226243140863 -2.183333333333 0.703125626778 0.417414714561 0.457090192471
-0.681666666667 -1.768378767772 -0.223898579587 -2.181666666667 0.703610256330 0.413287898895 0.457768087079
-0.680000000000 -1.770830968457 -0.221552411659 -2.180000000000 0.704089631700 0.409169031543 0.458447588341
-0.678333333333 -1.773275292209 -0.219204654463 -2.178333333333 0.704563828877 0.405058041124 0.459128678870
-0.676666666667 -1.775711809361 -0.216855325137 -2.176666666667 0.705032922412 0.400954857305 0.459811341530
-0.675000000000 -1.778140589221 -0.214504440570 -2.175000000000 0.705496985454 0.396859410779 0.460495559430
-0.673333333333 -1.780561700090 -0.212152017410 -2.173333333333 0.705956089779 0.392771633244 0.461181315923
-0.671666666667 -1.782975209281 -0.209798072069 -2.171666666667 0.706410305825 0.388691457386 0.461868594598
-0.670000000000 -1.785381183141 -0.207442620726 -2.170000000000 0.706859702721 0.384618816859 0.462557379274
-0.668333333333 -1.787779687066 -0.205085679330 -2.168333333333 0.707304348321 0.380553646268 0.463247654003
-0.666666666667 -1.790170785520 -0.202727263609 -2.166666666667 0.707744309228 0.376495881147 0.463939403058
-0.665000000000 -1.792554542053 -0.200367389068 -2.165000000000 0.708179650827 0.372445457947 0.464632610932
-0.663333333333 -1.794931019318 -0.198006070998 -2.163333333333 0.708610437313 0.368402314015 0.465327262336
-0.661666666667 -1.797300279089 -0.195643324477 -2.161666666667 0.709036731712 0.364366387578 0.466023342190
-0.660000000000 -1.799662382275 -0.193279164375 -2.160000000000 0.709458595917 0.360337617725 0.466720835625
-0.658333333333 -1.802017388937 -0.190913605359 -2.158333333333 0.709876090703 0.356315944397 0.467419727974
-0.656666666667 -1.804365358304 -0.188546661893 -2.156666666667 0.710289275762 0.352301308363 0.468120004774
-0.655000000000 -1.806706348789 -0.186178348244 -2.155000000000 0.710698209720 0.348293651211 0.468821651756
-0.653333333333 -1.809040418001 -0.183808678487 -2.153333333333 0.711102950164 0.344292915332 0.469524654846
-0.651666666667 -1.811367622765 -0.181437666506 -2.151666666667 0.711503553662 0.340299043901 0.470229000161
-0.650000000000 -1.813688019130 -0.179065325998 -2.150000000000 0.711900075791 0.336311980870 0.470934674002
-0.648333333333 -1.816001662386 -0.176691670475 -2.148333333333 0.712292571152 0.332331670947 0.471641662858
-0.646666666667 -1.818308607080 -0.174316713271 -2.146666666667 0.712681093396 0.328358059587 0.472349953396
-0.645000000000 -1.820608907023 -0.171940467542 -2.145000000000 0.713065695242 0.324391092977 0.473059532458
-0.643333333333 -1.822902615310 -0.169562946268 -2.143333333333 0.713446428501 0.320430718023 0.473770387065
-0.641666666667 -1.825189784328 -0.167184162260 -2.141666666667 0.713823344088 0.316476882338 0.474482504407
-0.640000000000 -1.827470465771 -0.164804128160 -2.140000000000 0.714196492050 0.312529534229 0.475195871840
-0.638333333333 -1.829744710651 -0.162422856445 -2.138333333333 0.714565921578 0.308588622683 0.475910476889
-0.636666666667 -1.832012569308 -0.160040359427 -2.136666666667 0.714931681028 0.304654097358 0.476626307239
-0.635000000000 -1.834274091428 -0.157656649263 -2.135000000000 0.715293817938 0.300725908572 0.477343350737
-0.633333333333 -1.836529326047 -0.155271737948 -2.133333333333 0.715652379047 0.296804007287 0.478061595386
-0.631666666667 -1.838778321566 -0.152885637325 -2.131666666667 0.716007410307 0.292888345101 0.478781029342
-0.630000000000 -1.841021125762 -0.150498359084 -2.130000000000 0.716358956905 0.288978874238 0.479501640916
-0.628333333333 -1.843257785798 -0.148109914768 -2.128333333333 0.716707063276 0.285075547536 0.480223418566
-0.626666666667 -1.845488348233 -0.145720315769 -2.126666666667 0.717051773117 0.281178318434 0.480946350897
-0.625000000000 -1.847712859033 -0.143329573340 -2.125000000000 0.717393129407 0.277287140967 0.481670426660
-0.623333333333 -1.849931363581 -0.140937698586 -2.123333333333 0.717731174417 0.273401969752 0.482395634747
-0.621666666667 -1.852143906687 -0.138544702476 -2.121666666667 0.718065949726 0.269522759979 0.483121964190
-0.620000000000 -1.854350532596 -0.136150595842 -2.120000000000 0.718397496235 0.265649467404 0.483849404158
-0.618333333333 -1.856551285000 -0.133755389378 -2.118333333333 0.718725854184 0.261782048333 0.484577943956
-0.616666666667 -1.858746207045 -0.131359093646 -2.116666666667 0.719051063160 0.257920459622 0.485307573020
-0.615000000000 -1.860935341340 -0.128961719079 -2.115000000000 0.719373162112 0.254064658660 0.486038280921
-0.613333333333 -1.863118729970 -0.126563275979 -2.113333333333 0.719692189365 0.250214603363 0.486770057355
-0.611666666667 -1.865296414498 -0.124163774521 -2.111666666667 0.720008182632 0.246370252168 0.487502892146
-0.610000000000 -1.867468435979 -0.121763224757 -2.110000000000 0.720321179026 0.242531564021 0.488236775243
-0.608333333333 -1.869634834966 -0.119361636617 -2.108333333333 0.720631215071 0.238698498368 0.488971696717
-0.606666666667 -1.871795651517 -0.116959019906 -2.106666666667 0.720938326714 0.234871015150 0.489707646760
-0.605000000000 -1.873950925205 -0.114555384315 -2.105000000000 0.721242549338 0.231049074795 0.490444615685
-0.603333333333 -1.876100695127 -0.112150739415 -2.103333333333 0.721543917770 0.227232638207 0.491182593918
-0.601666666667 -1.878244999907 -0.109745094663 -2.101666666667 0.721842466293 0.223421666760 0.491921572003
-0.600000000000 -1.880383877709 -0.107338459402 -2.100000000000 0.722138228660 0.219616122291 0.492661540598
-0.598333333333 -1.882517366239 -0.104930842864 -2.098333333333 0.722431238097 0.215815967094 0.493402490469
-0.596666666667 -1.884645502759 -0.102522254171 -2.096666666667 0.722721527320 0.212021163908 0.494144412496
-0.595000000000 -1.886768324086 -0.100112702335 -2.095000000000 0.723009128542 0.208231675914 0.494887297665
-0.593333333333 -1.888885866605 -0.097702196265 -2.093333333333 0.723294073480 0.204447466729 0.495631137068
-0.591666666667 -1.890998166273 -0.095290744762 -2.091666666667 0.723576393371 0.200668500394 0.496375921904
-0.590000000000 -1.893105258627 -0.092878356525 -2.090000000000 0.723856118974 0.196894741373 0.497121643475
-0.588333333333 -1.895207178791 -0.090465040151 -2.088333333333 0.724133280582 0.193126154542 0.497868293182
-0.586666666667 -1.897303961480 -0.088050804137 -2.086666666667 0.724407908033 0.189362705186 0.498615862529
-0.585000000000 -1.899395641009 -0.085635656881 -2.085000000000 0.724680030716 0.185604358991 0.499364343119
-0.583333333333 -1.901482251295 -0.083219606683 -2.083333333333 0.724949677577 0.181851082038 0.500113726650
-0.581666666667 -1.903563825870 -0.080802661750 -2.081666666667 0.725216877133 0.178102840797 0.500864004917
-0.580000000000 -1.905640397880 -0.078384830190 -2.080000000000 0.725481657476 0.174359602120 0.501615169810
-0.578333333333 -1.907712000096 -0.075966120024 -2.078333333333 0.725744046281 0.170621333237 0.502367213310
-0.576666666667 -1.909778664916 -0.073546539175 -2.076666666667 0.726004070815 0.166888001751 0.503120127491
-0.575000000000 -1.911840424372 -0.071126095482 -2.075000000000 0.726261757944 0.163159575628 0.503873904518
-0.573333333333 -1.913897310136 -0.068704796690 -2.073333333333 0.726517134139 0.159436023197 0.504628536643
-0.571666666667 -1.915949353526 -0.066282650460 -2.071666666667 0.726770225485 0.155717313141 0.505384016207
-0.570000000000 -1.917996585508 -0.063859664364 -2.070000000000 0.727021057688 0.152003414492 0.506140335636
-0.568333333333 -1.920039036706 -0.061435845891 -2.068333333333 0.727269656080 0.148294296627 0.506897487443
-0.566666666667 -1.922076737404 -0.059011202444 -2.066666666667 0.727516045627 0.144589929263 0.507655464222
-0.565000000000 -1.924109717550 -0.056585741347 -2.065000000000 0.727760250936 0.140890282450 0.508414258653
-0.563333333333 -1.926138006764 -0.054159469838 -2.063333333333 0.728002296260 0.137195326569 0.509173863495
-0.561666666667 -1.928161634343 -0.051732395078 -2.061666666667 0.728242205505 0.133505032324 0.509934271588
-0.560000000000 -1.930180629260 -0.049304524149 -2.060000000000 0.728480002237 0.129819370740 0.510695475851
-0.558333333333 -1.932195020176 -0.046875864051 -2.058333333333 0.728715709687 0.126138313157 0.511457469282
-0.556666666667 -1.934204835442 -0.044446421713 -2.056666666667 0.728949350757 0.122461831225 0.512220244953
-0.555000000000 -1.936210103100 -0.042016203984 -2.055000000000 0.729180948025 0.118789896900 0.512983796016
-0.553333333333 -1.938210850892 -0.039585217639 -2.053333333333 0.729410523751 0.115122482441 0.513748115694
-0.551666666667 -1.940207106263 -0.037153469381 -2.051666666667 0.729638099886 0.111459560404 0.514513197286
-0.550000000000 -1.942198896365 -0.034720965838 -2.050000000000 0.729863698072 0.107801103635 0.515279034162
-0.548333333333 -1.944186248060 -0.032287713568 -2.048333333333 0.730087339649 0.104147085274 0.516045619766
-0.546666666667 -1.946169187925 -0.029853719057 -2.046666666667 0.730309045663 0.100497478741 0.516812947609
-0.545000000000 -1.948147742259 -0.027418988724 -2.045000000000 0.730528836868 0.096852257741 0.517581011276
-0.543333333333 -1.950121937080 -0.024983528916 -2.043333333333 0.730746733732 0.093211396253 0.518349804417
-0.541666666667 -1.952091798137 -0.022547345915 -2.041666666667 0.730962756440 0.089574868529 0.519119320752
-0.540000000000 -1.954057350908 -0.020110445934 -2.040000000000 0.731176924905 0.085942649092 0.519889554066
-0.538333333333 -1.956018620605 -0.017672835121 -2.038333333333 0.731389258763 0.082314712728 0.520660498213
-0.536666666667 -1.957975632181 -0.015234519559 -2.036666666667 0.731599777387 0.078691034486 0.521432147108
-0.535000000000 -1.959928410328 -0.012795505267 -2.035000000000 0.731808499884 0.075071589672 0.522204494733
-0.533333333333 -1.961876979486 -0.010355798201 -2.033333333333 0.732015445106 0.071456353847 0.522977535132
-0.531666666667 -1.963821363843 -0.007915404254 -2.031666666667 0.732220631649 0.067845302823 0.523751262413
-0.530000000000 -1.965761587340 -0.005474329257 -2.030000000000 0.732424077859 0.064238412660 0.524525670743
-0.528333333333 -1.967697673673 -0.003032578982 -2.028333333333 0.732625801837 0.060635659660 0.525300754352
-0.526666666667 -1.969629646298 -0.000590159139 -2.026666666667 0.732825821443 0.057037020368 0.526076507528
-0.525000000000 -1.971557528435 0.001852924621 -2.025000000000 0.733024154299 0.053442471565 0.526852924621
-0.523333333333 -1.973481343067 0.004296666702 -2.023333333333 0.733220817792 0.049851990267 0.527630000035
-0.521666666667 -1.975401112947 0.006741061570 -2.021666666667 0.733415829081 0.046265553719 0.528407728237
-0.520000000000 -1.977316860602 0.009186103746 -2.020000000000 0.733609205099 0.042683139398 0.529186103746
-0.518333333333 -1.979228608332 0.011631787806 -2.018333333333 0.733800962555 0.039104725001 0.529965121139
-0.516666666667 -1.981136378216 0.014078108383 -2.016666666667 0.733991117940 0.035530288451 0.530744775049
-0.515000000000 -1.983040192113 0.016525060163 -2.015000000000 0.734179687530 0.031959807887 0.531525060163
-0.513333333333 -1.984940071667 0.018972637889 -2.013333333333 0.734366687389 0.028393261666 0.532305971222
-0.511666666667 -1.986836038310 0.021420836353 -2.011666666667 0.734552133372 0.024830628357 0.533087503019
-0.510000000000 -1.988728113261 0.023869650402 -2.010000000000 0.734736041130 0.021271886739 0.533869650402
-0.508333333333 -1.990616317535 0.026319074935 -2.008333333333 0.734918426111 0.017717015799 0.534652408268
-0.506666666667 -1.992500671938 0.028769104901 -2.006666666667 0.735099303565 0.014165994729 0.535435771568
-0.505000000000 -1.994381197078 0.031219735300 -2.005000000000 0.735278688547 0.010618802922 0.536219735300
-0.503333333333 -1.996257913361 0.033670961183 -2.003333333333 0.735456595918 0.007075419973 0.537004294516
-0.501666666667 -1.998130840996 0.036122777648 -2.001666666667 0.735633040352 0.003535825671 0.537789444314
-0.500000000000 -2.000000000000 0.038575179842 -2.000000000000 0.735808036334 0.000000000000 0.538575179842
-0.498333333333 -1.998333333333 0.041027400757 -1.998333333333 0.735524605787 0.000000000000 0.539360734091
-0.496666666667 -1.996666666667 0.043478677835 -1.996666666667 0.735241733655 0.000000000000 0.540145344502
-0.495000000000 -1.995000000000 0.045929012934 -1.995000000000 0.734959418233 0.000000000000 0.540929012934
-0.493333333333 -1.993333333333 0.048378407906 -1.993333333333 0.734677657821 0.000000000000 0.541711741240
-0.491666666667 -1.991666666667 0.050826864601 -1.991666666667 0.734396450729 0.000000000000 0.542493531267
-0.490000000000 -1.990000000000 0.053274384858 -1.990000000000 0.734115795273 0.000000000000 0.543274384858
-0.488333333333 -1.988333333333 0.055720970513 -1.988333333333 0.733835689775 0.000000000000 0.544054303847
-0.486666666667 -1.986666666667 0.058166623399 -1.986666666667 0.733556132565 0.000000000000 0.544833290065
-0.485000000000 -1.985000000000 0.060611345338 -1.985000000000 0.733277121980 0.000000000000 0.545611345338
-0.483333333333 -1.983333333333 0.063055138151 -1.983333333333 0.732998656366 0.000000000000 0.546388471484
-0.481666666667 -1.981666666667 0.065498003651 -1.981666666667 0.732720734071 0.000000000000 0.547164670317
-0.480000000000 -1.980000000000 0.067939943646 -1.980000000000 0.732443353456 0.000000000000 0.547939943646
-0.478333333333 -1.978333333333 0.070380959940 -1.978333333333 0.732166512883 0.000000000000 0.548714293274
-0.476666666667 -1.976666666667 0.072821054330 -1.976666666667 0.731890210726 0.000000000000 0.549487720997
-0.475000000000 -1.975000000000 0.075260228608 -1.975000000000 0.731614445361 0.000000000000 0.550260228608
-0.473333333333 -1.973333333333 0.077698484561 -1.973333333333 0.731339215176 0.000000000000 0.551031817894
-0.471666666667 -1.971666666667 0.080135823969 -1.971666666667 0.731064518562 0.000000000000 0.551802490636
-0.470000000000 -1.970000000000 0.082572248609 -1.970000000000 0.730790353916 0.000000000000 0.552572248609
-0.468333333333 -1.968333333333 0.085007760251 -1.968333333333 0.730516719646 0.000000000000 0.553341093584
-0.466666666667 -1.966666666667 0.087442360661 -1.966666666667 0.730243614163 0.000000000000 0.554109027328
-0.465000000000 -1.965000000000 0.089876051598 -1.965000000000 0.729971035885 0.000000000000 0.554876051598
-0.463333333333 -1.963333333333 0.092308834817 -1.963333333333 0.729698983238 0.000000000000 0.555642168151
-0.461666666667 -1.961666666667 0.094740712069 -1.961666666667 0.729427454653 0.000000000000 0.556407378735
-0.460000000000 -1.960000000000 0.097171685096 -1.960000000000 0.729156448568 0.000000000000 0.557171685096
-0.458333333333 -1.958333333333 0.099601755638 -1.958333333333 0.728885963429 0.000000000000 0.557935088971
-0.456666666667 -1.956666666667 0.102030925429 -1.956666666667 0.728615997687 0.000000000000 0.558697592096
-0.455000000000 -1.955000000000 0.104459196198 -1.955000000000 0.728346549798 0.000000000000 0.559459196198
-0.453333333333 -1.953333333333 0.106886569668 -1.953333333333 0.728077618226 0.000000000000 0.560219903001
-0.451666666667 -1.951666666667 0.109313047558 -1.951666666667 0.727809201443 0.000000000000 0.560979714225
-0.450000000000 -1.950000000000 0.111738631581 -1.950000000000 0.727541297924 0.000000000000 0.561738631581
-0.448333333333 -1.948333333333 0.114163323446 -1.948333333333 0.727273906151 0.000000000000 0.562496656779
-0.446666666667 -1.946666666667 0.116587124856 -1.946666666667 0.727007024615 0.000000000000 0.563253791523
-0.445000000000 -1.945000000000 0.119010037509 -1.945000000000 0.726740651809 0.000000000000 0.564010037509
-0.443333333333 -1.943333333333 0.121432063098 -1.943333333333 0.726474786236 0.000000000000 0.564765396431
-0.441666666667 -1.941666666667 0.123853203312 -1.941666666667 0.726209426402 0.000000000000 0.565519869979
-0.440000000000 -1.940000000000 0.126273459834 -1.940000000000 0.725944570822 0.000000000000 0.566273459834
-0.438333333333 -1.938333333333 0.128692834343 -1.938333333333 0.725680218014 0.000000000000 0.567026167676
-0.436666666667 -1.936666666667 0.131111328512 -1.936666666667 0.725416366504 0.000000000000 0.567777995178
-0.435000000000 -1.935000000000 0.133528944008 -1.935000000000 0.725153014825 0.000000000000 0.568528944008
-0.433333333333 -1.933333333333 0.135945682497 -1.933333333333 0.724890161512 0.000000000000 0.569279015831
-0.431666666667 -1.931666666667 0.138361545637 -1.931666666667 0.724627805111 0.000000000000 0.570028212304
-0.430000000000 -1.930000000000 0.140776535082 -1.930000000000 0.724365944170 0.000000000000 0.570776535082
-0.428333333333 -1.928333333333 0.143190652481 -1.928333333333 0.724104577245 0.000000000000 0.571523985814
-0.426666666667 -1.926666666667 0.145603899478 -1.926666666667 0.723843702896 0.000000000000 0.572270566144
-0.425000000000 -1.925000000000 0.148016277712 -1.925000000000 0.723583319691 0.000000000000 0.573016277712
-0.423333333333 -1.923333333333 0.150427788820 -1.923333333333 0.723323426202 0.000000000000 0.573761122153
-0.421666666667 -1.921666666667 0.152838434430 -1.921666666667 0.723064021008 0.000000000000 0.574505101096
-0.420000000000 -1.920000000000 0.155248216167 -1.920000000000 0.722805102693 0.000000000000 0.575248216167
-0.418333333333 -1.918333333333 0.157657135654 -1.918333333333 0.722546669847 0.000000000000 0.575990468987
-0.416666666667 -1.916666666667 0.160065194504 -1.916666666667 0.722288721065 0.000000000000 0.576731861171
-0.415000000000 -1.915000000000 0.162472394330 -1.915000000000 0.722031254949 0.000000000000 0.577472394330
-0.413333333333 -1.913333333333 0.164878736739 -1.913333333333 0.721774270105 0.000000000000 0.578212070072
-0.411666666667 -1.911666666667 0.167284223331 -1.911666666667 0.721517765146 0.000000000000 0.578950889998
-0.410000000000 -1.910000000000 0.169688855705 -1.910000000000 0.721261738690 0.000000000000 0.579688855705
-0.408333333333 -1.908333333333 0.172092635452 -1.908333333333 0.721006189360 0.000000000000 0.580425968786
-0.406666666667 -1.906666666667 0.174495564162 -1.906666666667 0.720751115785 0.000000000000 0.581162230829
-0.405000000000 -1.905000000000 0.176897643418 -1.905000000000 0.720496516600 0.000000000000 0.581897643418
-0.403333333333 -1.903333333333 0.179298874799 -1.903333333333 0.720242390444 0.000000000000 0.582632208132
-0.401666666667 -1.901666666667 0.181699259878 -1.901666666667 0.719988735962 0.000000000000 0.583365926545
-0.400000000000 -1.900000000000 0.184098800228 -1.900000000000 0.719735551806 0.000000000000 0.584098800228
-0.398333333333 -1.898333333333 0.186497497412 -1.898333333333 0.719482836631 0.000000000000 0.584830830745
-0.396666666667 -1.896666666667 0.188895352991 -1.896666666667 0.719230589098 0.000000000000 0.585562019658
-0.395000000000 -1.895000000000 0.191292368524 -1.895000000000 0.718978807875 0.000000000000 0.586292368524
-0.393333333333 -1.893333333333 0.193688545561 -1.893333333333 0.718727491633 0.000000000000 0.587021878894
-0.391666666667 -1.891666666667 0.196083885650 -1.891666666667 0.718476639049 0.000000000000 0.587750552316
-0.390000000000 -1.890000000000 0.198478390335 -1.890000000000 0.718226248805 0.000000000000 0.588478390335
-0.388333333333 -1.888333333333 0.200872061154 -1.888333333333 0.717976319589 0.000000000000 0.589205394487
-0.386666666667 -1.886666666667 0.203264899643 -1.886666666667 0.717726850094 0.000000000000 0.589931566309
-0.385000000000 -1.885000000000 0.205656907331 -1.885000000000 0.717477839018 0.000000000000 0.590656907331
-0.383333333333 -1.883333333333 0.208048085744 -1.883333333333 0.717229285064 0.000000000000 0.591381419077
-0.381666666667 -1.881666666667 0.210438436404 -1.881666666667 0.716981186939 0.000000000000 0.592105103071
-0.380000000000 -1.880000000000 0.212827960829 -1.880000000000 0.716733543356 0.000000000000 0.592827960829
-0.378333333333 -1.878333333333 0.215216660530 -1.878333333333 0.716486353035 0.000000000000 0.593549993864
-0.376666666667 -1.876666666667 0.217604537018 -1.876666666667 0.716239614698 0.000000000000 0.594271203684
-0.375000000000 -1.875000000000 0.219991591796 -1.875000000000 0.715993327073 0.000000000000 0.594991591796
-0.373333333333 -1.873333333333 0.222377826364 -1.873333333333 0.715747488894 0.000000000000 0.595711159698
-0.371666666667 -1.871666666667 0.224763242220 -1.871666666667 0.715502098898 0.000000000000 0.596429908886
-0.370000000000 -1.870000000000 0.227147840853 -1.870000000000 0.715257155828 0.000000000000 0.597147840853
-0.368333333333 -1.868333333333 0.229531623754 -1.868333333333 0.715012658433 0.000000000000 0.597864957087
-0.366666666667 -1.866666666667 0.231914592404 -1.866666666667 0.714768605465 0.000000000000 0.598581259070
-0.365000000000 -1.865000000000 0.234296748282 -1.865000000000 0.714524995681 0.000000000000 0.599296748282
-0.363333333333 -1.863333333333 0.236678092866 -1.863333333333 0.714281827845 0.000000000000 0.600011426199
-0.361666666667 -1.861666666667 0.239058627624 -1.861666666667 0.714039100722 0.000000000000 0.600725294291
-0.360000000000 -1.860000000000 0.241438354026 -1.860000000000 0.713796813086 0.000000000000 0.601438354026
-0.358333333333 -1.858333333333 0.243817273532 -1.858333333333 0.713554963712 0.000000000000 0.602150606865
-0.356666666667 -1.856666666667 0.246195387603 -1.856666666667 0.713313551383 0.000000000000 0.602862054269
-0.355000000000 -1.855000000000 0.248572697692 -1.855000000000 0.713072574884 0.000000000000 0.603572697692
-0.353333333333 -1.853333333333 0.250949205251 -1.853333333333 0.712832033007 0.000000000000 0.604282538585
-0.351666666667 -1.851666666667 0.253324911727 -1.851666666667 0.712591924546 0.000000000000 0.604991578394
-0.350000000000 -1.850000000000 0.255699818562 -1.850000000000 0.712352248301 0.000000000000 0.605699818562
-0.348333333333 -1.848333333333 0.258073927195 -1.848333333333 0.712113003078 0.000000000000 0.606407260528
-0.346666666667 -1.846666666667 0.260447239060 -1.846666666667 0.711874187685 0.000000000000 0.607113905727
-0.345000000000 -1.845000000000 0.262819755589 -1.845000000000 0.711635800937 0.000000000000 0.607819755589
-0.343333333333 -1.843333333333 0.265191478208 -1.843333333333 0.711397841652 0.000000000000 0.608524811541
-0.341666666667 -1.841666666667 0.267562408340 -1.841666666667 0.711160308652 0.000000000000 0.609229075007
-0.340000000000 -1.840000000000 0.269932547405 -1.840000000000 0.710923200765 0.000000000000 0.609932547405
-0.338333333333 -1.838333333333 0.272301896816 -1.838333333333 0.710686516823 0.000000000000 0.610635230150
-0.336666666667 -1.836666666667 0.274670457987 -1.836666666667 0.710450255663 0.000000000000 0.611337124653
-0.335000000000 -1.835000000000 0.277038232323 -1.835000000000 0.710214416124 0.000000000000 0.612038232323
-0.333333333333 -1.833333333333 0.279405221228 -1.833333333333 0.709978997052 0.000000000000 0.612738554561
-0.331666666667 -1.831666666667 0.281771426102 -1.831666666667 0.709743997296 0.000000000000 0.613438092769
-0.330000000000 -1.830000000000 0.284136848341 -1.830000000000 0.709509415711 0.000000000000 0.614136848341
-0.328333333333 -1.828333333333 0.286501489337 -1.828333333333 0.709275251155 0.000000000000 0.614834822670
-0.326666666667 -1.826666666667 0.288865350478 -1.826666666667 0.709041502489 0.000000000000 0.615532017144
-0.325000000000 -1.825000000000 0.291228433148 -1.825000000000 0.708808168582 0.000000000000 0.616228433148
-0.323333333333 -1.823333333333 0.293590738728 -1.823333333333 0.708575248303 0.000000000000 0.616924072061
-0.321666666667 -1.821666666667 0.295952268595 -1.821666666667 0.708342740529 0.000000000000 0.617618935261
-0.320000000000 -1.820000000000 0.298313024122 -1.820000000000 0.708110644140 0.000000000000 0.618313024122
-0.318333333333 -1.818333333333 0.300673006678 -1.818333333333 0.707878958018 0.000000000000 0.619006340011
-0.316666666667 -1.816666666667 0.303032217630 -1.816666666667 0.707647681052 0.000000000000 0.619698884296
-0.315000000000 -1.815000000000 0.305390658339 -1.815000000000 0.707416812134 0.000000000000 0.620390658339
-0.313333333333 -1.813333333333 0.307748330163 -1.813333333333 0.707186350160 0.000000000000 0.621081663496
-0.311666666667 -1.811666666667 0.310105234457 -1.811666666667 0.706956294032 0.000000000000 0.621771901124
-0.310000000000 -1.810000000000 0.312461372573 -1.810000000000 0.706726642653 0.000000000000 0.622461372573
-0.308333333333 -1.808333333333 0.314816745857 -1.808333333333 0.706497394933 0.000000000000 0.623150079190
-0.306666666667 -1.806666666667 0.317171355653 -1.806666666667 0.706268549784 0.000000000000 0.623838022320
-0.305000000000 -1.805000000000 0.319525203301 -1.805000000000 0.706040106123 0.000000000000 0.624525203301
-0.303333333333 -1.803333333333 0.321878290139 -1.803333333333 0.705812062871 0.000000000000 0.625211623472
-0.301666666667 -1.801666666667 0.324230617498 -1.801666666667 0.705584418953 0.000000000000 0.625897284164
-0.300000000000 -1.800000000000 0.326582186708 -1.800000000000 0.705357173297 0.000000000000 0.626582186708
-0.298333333333 -1.798333333333 0.328932999094 -1.798333333333 0.705130324837 0.000000000000 0.627266332428
-0.296666666667 -1.796666666667 0.331283055980 -1.796666666667 0.704903872510 0.000000000000 0.627949722647
-0.295000000000 -1.795000000000 0.333632358683 -1.795000000000 0.704677815256 0.000000000000 0.628632358683
-0.293333333333 -1.793333333333 0.335980908519 -1.793333333333 0.704452152020 0.000000000000 0.629314241853
-0.291666666667 -1.791666666667 0.338328706800 -1.791666666667 0.704226881751 0.000000000000 0.629995373467
-0.290000000000 -1.790000000000 0.340675754833 -1.790000000000 0.704002003401 0.000000000000 0.630675754833
-0.288333333333 -1.788333333333 0.343022053924 -1.788333333333 0.703777515926 0.000000000000 0.631355387257
-0.286666666667 -1.786666666667 0.345367605373 -1.786666666667 0.703553418288 0.000000000000 0.632034272039
-0.285000000000 -1.785000000000 0.347712410478 -1.785000000000 0.703329709449 0.000000000000 0.632712410478
-0.283333333333 -1.783333333333 0.350056470533 -1.783333333333 0.703106388378 0.000000000000 0.633389803866
-0.281666666667 -1.781666666667 0.352399786830 -1.781666666667 0.702883454047 0.000000000000 0.634066453497
-0.280000000000 -1.780000000000 0.354742360655 -1.780000000000 0.702660905431 0.000000000000 0.634742360655
-0.278333333333 -1.778333333333 0.357084193293 -1.778333333333 0.702438741509 0.000000000000 0.635417526627
-0.276666666667 -1.776666666667 0.359425286025 -1.776666666667 0.702216961264 0.000000000000 0.636091952692
-0.275000000000 -1.775000000000 0.361765640127 -1.775000000000 0.701995563683 0.000000000000 0.636765640127
-0.273333333333 -1.773333333333 0.364105256874 -1.773333333333 0.701774547757 0.000000000000 0.637438590207
-0.271666666667 -1.771666666667 0.366444137535 -1.771666666667 0.701553912478 0.000000000000 0.638110804202
-0.270000000000 -1.770000000000 0.368782283379 -1.770000000000 0.701333656846 0.000000000000 0.638782283379
-0.268333333333 -1.768333333333 0.371119695668 -1.768333333333 0.701113779862 0.000000000000 0.639453029001
-0.266666666667 -1.766666666667 0.373456375664 -1.766666666667 0.700894280530 0.000000000000 0.640123042331
-0.265000000000 -1.765000000000 0.375792324623 -1.765000000000 0.700675157860 0.000000000000 0.640792324623
-0.263333333333 -1.763333333333 0.378127543800 -1.763333333333 0.700456410863 0.000000000000 0.641460877134
-0.261666666667 -1.761666666667 0.380462034446 -1.761666666667 0.700238038555 0.000000000000 0.642128701112
-0.260000000000 -1.760000000000 0.382795797806 -1.760000000000 0.700020039957 0.000000000000 0.642795797806
-0.258333333333 -1.758333333333 0.385128835126 -1.758333333333 0.699802414091 0.000000000000 0.643462168459
-0.256666666667 -1.756666666667 0.387461147646 -1.756666666667 0.699585159983 0.000000000000 0.644127814313
-0.255000000000 -1.755000000000 0.389792736605 -1.755000000000 0.699368276664 0.000000000000 0.644792736605
-0.253333333333 -1.753333333333 0.392123603235 -1.753333333333 0.699151763167 0.000000000000 0.645456936568
-0.251666666667 -1.751666666667 0.394453748769 -1.751666666667 0.698935618529 0.000000000000 0.646120415436
-0.250000000000 -1.750000000000 0.396783174434 -1.750000000000 0.698719841791 0.000000000000 0.646783174434
-0.248333333333 -1.748333333333 0.399111881455 -1.748333333333 0.698504431997 0.000000000000 0.647445214789
-0.246666666667 -1.746666666667 0.401439871054 -1.746666666667 0.698289388194 0.000000000000 0.648106537721
-0.245000000000 -1.745000000000 0.403767144449 -1.745000000000 0.698074709433 0.000000000000 0.648767144449
-0.243333333333 -1.743333333333 0.406093702855 -1.743333333333 0.697860394768 0.000000000000 0.649427036188
-0.241666666667 -1.741666666667 0.408419547484 -1.741666666667 0.697646443258 0.000000000000 0.650086214151
-0.240000000000 -1.740000000000 0.410744679546 -1.740000000000 0.697432853962 0.000000000000 0.650744679546
-0.238333333333 -1.738333333333 0.413069100245 -1.738333333333 0.697219625946 0.000000000000 0.651402433579
-0.236666666667 -1.736666666667 0.415392810786 -1.736666666667 0.697006758278 0.000000000000 0.652059477452
-0.235000000000 -1.735000000000 0.417715812366 -1.735000000000 0.696794250027 0.000000000000 0.652715812366
-0.233333333333 -1.733333333333 0.420038106184 -1.733333333333 0.696582100270 0.000000000000 0.653371439518
-0.231666666667 -1.731666666667 0.422359693432 -1.731666666667 0.696370308083 0.000000000000 0.654026360099
-0.230000000000 -1.730000000000 0.424680575301 -1.730000000000 0.696158872547 0.000000000000 0.654680575301
-0.228333333333 -1.728333333333 0.427000752978 -1.728333333333 0.695947792747 0.000000000000 0.655334086311
-0.226666666667 -1.726666666667 0.429320227647 -1.726666666667 0.695737067770 0.000000000000 0.655986894314
-0.225000000000 -1.725000000000 0.431639000490 -1.725000000000 0.695526696707 0.000000000000 0.656639000490
-0.223333333333 -1.723333333333 0.433957072684 -1.723333333333 0.695316678652 0.000000000000 0.657290406017
-0.221666666667 -1.721666666667 0.436274445405 -1.721666666667 0.695107012702 0.000000000000 0.657941112072
-0.220000000000 -1.720000000000 0.438591119825 -1.720000000000 0.694897697958 0.000000000000 0.658591119825
-0.218333333333 -1.718333333333 0.440907097114 -1.718333333333 0.694688733523 0.000000000000 0.659240430447
-0.216666666667 -1.716666666667 0.443222378437 -1.716666666667 0.694480118504 0.000000000000 0.659889045104
-0.215000000000 -1.715000000000 0.445536964958 -1.715000000000 0.694271852011 0.000000000000 0.660536964958
-0.213333333333 -1.713333333333 0.447850857837 -1.713333333333 0.694063933157 0.000000000000 0.661184191170
-0.211666666667 -1.711666666667 0.450164058231 -1.711666666667 0.693856361058 0.000000000000 0.661830724898
-0.210000000000 -1.710000000000 0.452476567295 -1.710000000000 0.693649134833 0.000000000000 0.662476567295
-0.208333333333 -1.708333333333 0.454788386180 -1.708333333333 0.693442253604 0.000000000000 0.663121719513
-0.206666666667 -1.706666666667 0.457099516035 -1.706666666667 0.693235716498 0.000000000000 0.663766182701
-0.205000000000 -1.705000000000 0.459409958005 -1.705000000000 0.693029522643 0.000000000000 0.664409958005
-0.203333333333 -1.703333333333 0.461719713233 -1.703333333333 0.692823671170 0.000000000000 0.665053046566
-0.201666666667 -1.701666666667 0.464028782859 -1.701666666667 0.692618161214 0.000000000000 0.665695449525
-0.200000000000 -1.700000000000 0.466337168019 -1.700000000000 0.692412991913 0.000000000000 0.666337168019
-0.198333333333 -1.698333333333 0.468644869849 -1.698333333333 0.692208162407 0.000000000000 0.666978203182
-0.196666666667 -1.696666666667 0.470951889479 -1.696666666667 0.692003671840 0.000000000000 0.667618556145
-0.195000000000 -1.695000000000 0.473258228037 -1.695000000000 0.691799519358 0.000000000000 0.668258228037
-0.193333333333 -1.693333333333 0.475563886649 -1.693333333333 0.691595704112 0.000000000000 0.668897219982
-0.191666666667 -1.691666666667 0.477868866438 -1.691666666667 0.691392225254 0.000000000000 0.669535533105
-0.190000000000 -1.690000000000 0.480173168523 -1.690000000000 0.691189081939 0.000000000000 0.670173168523
-0.188333333333 -1.688333333333 0.482476794023 -1.688333333333 0.690986273326 0.000000000000 0.670810127356
-0.186666666667 -1.686666666667 0.484779744050 -1.686666666667 0.690783798576 0.000000000000 0.671446410717
-0.185000000000 -1.685000000000 0.487082019717 -1.685000000000 0.690581656855 0.000000000000 0.672082019717
-0.183333333333 -1.683333333333 0.489383622131 -1.683333333333 0.690379847328 0.000000000000 0.672716955465
-0.181666666667 -1.681666666667 0.491684552400 -1.681666666667 0.690178369166 0.000000000000 0.673351219067
-0.180000000000 -1.680000000000 0.493984811626 -1.680000000000 0.689977221542 0.000000000000 0.673984811626
-0.178333333333 -1.678333333333 0.496284400910 -1.678333333333 0.689776403632 0.000000000000 0.674617734244
-0.176666666667 -1.676666666667 0.498583321349 -1.676666666667 0.689575914614 0.000000000000 0.675249988016
-0.175000000000 -1.675000000000 0.500881574039 -1.675000000000 0.689375753670 0.000000000000 0.675881574039
-0.173333333333 -1.673333333333 0.503179160071 -1.673333333333 0.689175919985 0.000000000000 0.676512493404
-0.171666666667 -1.671666666667 0.505476080535 -1.671666666667 0.688976412745 0.000000000000 0.677142747201
-0.170000000000 -1.670000000000 0.507772336518 -1.670000000000 0.688777231140 0.000000000000 0.677772336518
-0.168333333333 -1.668333333333 0.510067929103 -1.668333333333 0.688578374363 0.000000000000 0.678401262437
-0.166666666667 -1.666666666667 0.512362859373 -1.666666666667 0.688379841610 0.000000000000 0.679029526040
-0.165000000000 -1.665000000000 0.514657128407 -1.665000000000 0.688181632079 0.000000000000 0.679657128407
-0.163333333333 -1.663333333333 0.516950737279 -1.663333333333 0.687983744971 0.000000000000 0.680284070612
-0.161666666667 -1.661666666667 0.519243687064 -1.661666666667 0.687786179489 0.000000000000 0.680910353730
-0.160000000000 -1.660000000000 0.521535978832 -1.660000000000 0.687588934840 0.000000000000 0.681535978832
-0.158333333333 -1.658333333333 0.523827613652 -1.658333333333 0.687392010233 0.000000000000 0.682160946985
-0.156666666667 -1.656666666667 0.526118592588 -1.656666666667 0.687195404880 0.000000000000 0.682785259255
-0.155000000000 -1.655000000000 0.528408916705 -1.655000000000 0.686999117996 0.000000000000 0.683408916705
-0.153333333333 -1.653333333333 0.530698587061 -1.653333333333 0.686803148797 0.000000000000 0.684031920394
-0.151666666667 -1.651666666667 0.532987604715 -1.651666666667 0.686607496504 0.000000000000 0.684654271382
-0.150000000000 -1.650000000000 0.535275970722 -1.650000000000 0.686412160339 0.000000000000 0.685275970722
-0.148333333333 -1.648333333333 0.537563686135 -1.648333333333 0.686217139527 0.000000000000 0.685897019468
-0.146666666667 -1.646666666667 0.539850752002 -1.646666666667 0.686022433296 0.000000000000 0.686517418669
-0.145000000000 -1.645000000000 0.542137169372 -1.645000000000 0.685828040877 0.000000000000 0.687137169372
-0.143333333333 -1.643333333333 0.544422939289 -1.643333333333 0.685633961502 0.000000000000 0.687756272622
-0.141666666667 -1.641666666667 0.546708062796 -1.641666666667 0.685440194408 0.000000000000 0.688374729462
-0.140000000000 -1.640000000000 0.548992540931 -1.640000000000 0.685246738832 0.000000000000 0.688992540931
-0.138333333333 -1.638333333333 0.551276374733 -1.638333333333 0.685053594014 0.000000000000 0.689609708067
-0.136666666667 -1.636666666667 0.553559565236 -1.636666666667 0.684860759200 0.000000000000 0.690226231903
-0.135000000000 -1.635000000000 0.555842113471 -1.635000000000 0.684668233633 0.000000000000 0.690842113471
-0.133333333333 -1.633333333333 0.558124020470 -1.633333333333 0.684476016564 0.000000000000 0.691457353803
-0.131666666667 -1.631666666667 0.560405287257 -1.631666666667 0.684284107242 0.000000000000 0.692071953924
-0.130000000000 -1.630000000000 0.562685914859 -1.630000000000 0.684092504921 0.000000000000 0.692685914859
-0.128333333333 -1.628333333333 0.564965904297 -1.628333333333 0.683901208857 0.000000000000 0.693299237630
-0.126666666667 -1.626666666667 0.567245256591 -1.626666666667 0.683710218309 0.000000000000 0.693911923257
-0.125000000000 -1.625000000000 0.569523972758 -1.625000000000 0.683519532537 0.000000000000 0.694523972758
-0.123333333333 -1.623333333333 0.571802053812 -1.623333333333 0.683329150805 0.000000000000 0.695135387146
-0.121666666667 -1.621666666667 0.574079500767 -1.621666666667 0.683139072379 0.000000000000 0.695746167433
-0.120000000000 -1.620000000000 0.576356314631 -1.620000000000 0.682949296527 0.000000000000 0.696356314631
-0.118333333333 -1.618333333333 0.578632496412 -1.618333333333 0.682759822520 0.000000000000 0.696965829746
-0.116666666667 -1.616666666667 0.580908047116 -1.616666666667 0.682570649631 0.000000000000 0.697574713782
-0.115000000000 -1.615000000000 0.583182967744 -1.615000000000 0.682381777136 0.000000000000 0.698182967744
-0.113333333333 -1.613333333333 0.585457259296 -1.613333333333 0.682193204313 0.000000000000 0.698790592629
-0.111666666667 -1.611666666667 0.587730922771 -1.611666666667 0.682004930443 0.000000000000 0.699397589438
-0.110000000000 -1.610000000000 0.590003959164 -1.610000000000 0.681816954807 0.000000000000 0.700003959164
-0.108333333333 -1.608333333333 0.592276369467 -1.608333333333 0.681629276691 0.000000000000 0.700609702800
-0.106666666667 -1.606666666667 0.594548154672 -1.606666666667 0.681441895384 0.000000000000 0.701214821338
-0.105000000000 -1.605000000000 0.596819315765 -1.605000000000 0.681254810174 0.000000000000 0.701819315765
-0.103333333333 -1.603333333333 0.599089853734 -1.603333333333 0.681068020355 0.000000000000 0.702423187068
-0.101666666667 -1.601666666667 0.601359769562 -1.601666666667 0.680881525220 0.000000000000 0.703026436228
-0.100000000000 -1.600000000000 0.603629064229 -1.600000000000 0.680695324068 0.000000000000 0.703629064229
-0.098333333333 -1.598333333333 0.605897738715 -1.598333333333 0.680509416196 0.000000000000 0.704231072048
-0.096666666667 -1.596666666667 0.608165793995 -1.596666666667 0.680323800907 0.000000000000 0.704832460662
-0.095000000000 -1.595000000000 0.610433231045 -1.595000000000 0.680138477504 0.000000000000 0.705433231045
-0.093333333333 -1.593333333333 0.612700050836 -1.593333333333 0.679953445294 0.000000000000 0.706033384169
-0.091666666667 -1.591666666667 0.614966254337 -1.591666666667 0.679768703586 0.000000000000 0.706632921003
-0.090000000000 -1.590000000000 0.617231842515 -1.590000000000 0.679584251689 0.000000000000 0.707231842515
-0.088333333333 -1.588333333333 0.619496816336 -1.588333333333 0.679400088918 0.000000000000 0.707830149669
-0.086666666667 -1.586666666667 0.621761176762 -1.586666666667 0.679216214586 0.000000000000 0.708427843428
-0.085000000000 -1.585000000000 0.624024924753 -1.585000000000 0.679032628013 0.000000000000 0.709024924753
-0.083333333333 -1.583333333333 0.626288061267 -1.583333333333 0.678849328516 0.000000000000 0.709621394601
-0.081666666667 -1.581666666667 0.628550587261 -1.581666666667 0.678666315420 0.000000000000 0.710217253928
-0.080000000000 -1.580000000000 0.630812503688 -1.580000000000 0.678483588047 0.000000000000 0.710812503688
-0.078333333333 -1.578333333333 0.633073811498 -1.578333333333 0.678301145723 0.000000000000 0.711407144831
-0.076666666667 -1.576666666667 0.635334511642 -1.576666666667 0.678118987779 0.000000000000 0.712001178308
-0.075000000000 -1.575000000000 0.637594605065 -1.575000000000 0.677937113544 0.000000000000 0.712594605065
-0.073333333333 -1.573333333333 0.639854092713 -1.573333333333 0.677755522351 0.000000000000 0.713187426046
-0.071666666667 -1.571666666667 0.642112975528 -1.571666666667 0.677574213535 0.000000000000 0.713779642195
-0.070000000000 -1.570000000000 0.644371254450 -1.570000000000 0.677393186434 0.000000000000 0.714371254450
-0.068333333333 -1.568333333333 0.646628930416 -1.568333333333 0.677212440387 0.000000000000 0.714962263750
-0.066666666667 -1.566666666667 0.648886004364 -1.566666666667 0.677031974736 0.000000000000 0.715552671030
-0.065000000000 -1.565000000000 0.651142477225 -1.565000000000 0.676851788824 0.000000000000 0.716142477225
-0.063333333333 -1.563333333333 0.653398349933 -1.563333333333 0.676671881998 0.000000000000 0.716731683266
-0.061666666667 -1.561666666667 0.655653623415 -1.561666666667 0.676492253604 0.000000000000 0.717320290081
-0.060000000000 -1.560000000000 0.657908298599 -1.560000000000 0.676312902994 0.000000000000 0.717908298599
-0.058333333333 -1.558333333333 0.660162376409 -1.558333333333 0.676133829519 0.000000000000 0.718495709743
-0.056666666667 -1.556666666667 0.662415857769 -1.556666666667 0.675955032534 0.000000000000 0.719082524436
-0.055000000000 -1.555000000000 0.664668743599 -1.555000000000 0.675776511394 0.000000000000 0.719668743599
-0.053333333333 -1.553333333333 0.666921034818 -1.553333333333 0.675598265459 0.000000000000 0.720254368151
-0.051666666667 -1.551666666667 0.669172732341 -1.551666666667 0.675420294088 0.000000000000 0.720839399008
-0.050000000000 -1.550000000000 0.671423837083 -1.550000000000 0.675242596645 0.000000000000 0.721423837083
-0.048333333333 -1.548333333333 0.673674349956 -1.548333333333 0.675065172493 0.000000000000 0.722007683289
-0.046666666667 -1.546666666667 0.675924271869 -1.546666666667 0.674888021000 0.000000000000 0.722590938536
-0.045000000000 -1.545000000000 0.678173603731 -1.545000000000 0.674711141533 0.000000000000 0.723173603731
-0.043333333333 -1.543333333333 0.680422346447 -1.543333333333 0.674534533465 0.000000000000 0.723755679781
-0.041666666667 -1.541666666667 0.682670500922 -1.541666666667 0.674358196166 0.000000000000 0.724337167588
-0.040000000000 -1.540000000000 0.684918068055 -1.540000000000 0.674182129013 0.000000000000 0.724918068055
-0.038333333333 -1.538333333333 0.687165048748 -1.538333333333 0.674006331381 0.000000000000 0.725498382081
-0.036666666667 -1.536666666667 0.689411443897 -1.536666666667 0.673830802649 0.000000000000 0.726078110563
-0.035000000000 -1.535000000000 0.691657254397 -1.535000000000 0.673655542198 0.000000000000 0.726657254397
-0.033333333333 -1.533333333333 0.693902481142 -1.533333333333 0.673480549411 0.000000000000 0.727235814475
-0.031666666667 -1.531666666667 0.696147125023 -1.531666666667 0.673305823671 0.000000000000 0.727813791690
-0.030000000000 -1.530000000000 0.698391186929 -1.530000000000 0.673131364367 0.000000000000 0.728391186929
-0.028333333333 -1.528333333333 0.700634667748 -1.528333333333 0.672957170885 0.000000000000 0.728968001081
-0.026666666667 -1.526666666667 0.702877568363 -1.526666666667 0.672783242616 0.000000000000 0.729544235030
-0.025000000000 -1.525000000000 0.705119889659 -1.525000000000 0.672609578954 0.000000000000 0.730119889659
-0.023333333333 -1.523333333333 0.707361632516 -1.523333333333 0.672436179291 0.000000000000 0.730694965850
-0.021666666667 -1.521666666667 0.709602797814 -1.521666666667 0.672263043025 0.000000000000 0.731269464480
-0.020000000000 -1.520000000000 0.711843386428 -1.520000000000 0.672090169553 0.000000000000 0.731843386428
-0.018333333333 -1.518333333333 0.714083399235 -1.518333333333 0.671917558275 0.000000000000 0.732416732569
-0.016666666667 -1.516666666667 0.716322837108 -1.516666666667 0.671745208594 0.000000000000 0.732989503774
-0.015000000000 -1.515000000000 0.718561700916 -1.515000000000 0.671573119912 0.000000000000 0.733561700916
-0.013333333333 -1.513333333333 0.720799991530 -1.513333333333 0.671401291636 0.000000000000 0.734133324863
-0.011666666667 -1.511666666667 0.723037709816 -1.511666666667 0.671229723173 0.000000000000 0.734704376482
-0.010000000000 -1.510000000000 0.725274856639 -1.510000000000 0.671058413933 0.000000000000 0.735274856639
-0.008333333333 -1.508333333333 0.727511432862 -1.508333333333 0.670887363326 0.000000000000 0.735844766196
-0.006666666667 -1.506666666667 0.729747439348 -1.506666666667 0.670716570767 0.000000000000 0.736414106014
-0.005000000000 -1.505000000000 0.731982876954 -1.505000000000 0.670546035669 0.000000000000 0.736982876954
-0.003333333333 -1.503333333333 0.734217746538 -1.503333333333 0.670375757449 0.000000000000 0.737551079871
-0.001666666667 -1.501666666667 0.736452048955 -1.501666666667 0.670205735527 0.000000000000 0.738118715621
0.000000000000 -1.500000000000 0.738685785059 -1.500000000000 0.670035969322 0.000000000000 0.738685785059
0.001666666667 -1.498333333333 0.740918955700 -1.498333333333 0.669866458257 0.000000000000 0.739252289034
0.003333333333 -1.496666666667 0.743151561730 -1.496666666667 0.669697201756 0.000000000000 0.739818228396
0.005000000000 -1.495000000000 0.745383603994 -1.495000000000 0.669528199245 0.000000000000 0.740383603994
0.006666666667 -1.493333333333 0.747615083340 -1.493333333333 0.669359450151 0.000000000000 0.740948416673
0.008333333333 -1.491666666667 0.749846000610 -1.491666666667 0.669190953903 0.000000000000 0.741512667276
0.010000000000 -1.490000000000 0.752076356646 -1.490000000000 0.669022709933 0.000000000000 0.742076356646
0.011666666667 -1.488333333333 0.754306152289 -1.488333333333 0.668854717674 0.000000000000 0.742639485622
0.013333333333 -1.486666666667 0.756535388376 -1.486666666667 0.668686976560 0.000000000000 0.743202055043
0.015000000000 -1.485000000000 0.758764065744 -1.485000000000 0.668519486028 0.000000000000 0.743764065744
0.016666666667 -1.483333333333 0.760992185228 -1.483333333333 0.668352245516 0.000000000000 0.744325518561
0.018333333333 -1.481666666667 0.763219747658 -1.481666666667 0.668185254465 0.000000000000 0.744886414325
0.020000000000 -1.480000000000 0.765446753867 -1.480000000000 0.668018512315 0.000000000000 0.745446753867
0.021666666667 -1.478333333333 0.767673204683 -1.478333333333 0.667852018510 0.000000000000 0.746006538016
0.023333333333 -1.476666666667 0.769899100933 -1.476666666667 0.667685772495 0.000000000000 0.746565767599
0.025000000000 -1.475000000000 0.772124443441 -1.475000000000 0.667519773717 0.000000000000 0.747124443441
0.026666666667 -1.473333333333 0.774349233031 -1.473333333333 0.667354021625 0.000000000000 0.747682566365
0.028333333333 -1.471666666667 0.776573470525 -1.471666666667 0.667188515669 0.000000000000 0.748240137192
0.030000000000 -1.470000000000 0.778797156742 -1.470000000000 0.667023255300 0.000000000000 0.748797156742
0.031666666667 -1.468333333333 0.781020292500 -1.468333333333 0.666858239973 0.000000000000 0.749353625833
0.033333333333 -1.466666666667 0.783242878614 -1.466666666667 0.666693469143 0.000000000000 0.749909545280
0.035000000000 -1.465000000000 0.785464915898 -1.465000000000 0.666528942266 0.000000000000 0.750464915898
0.036666666667 -1.463333333333 0.787686405166 -1.463333333333 0.666364658801 0.000000000000 0.751019738499
0.038333333333 -1.461666666667 0.789907347227 -1.461666666667 0.666200618209 0.000000000000 0.751574013893
0.040000000000 -1.460000000000 0.792127742890 -1.460000000000 0.666036819952 0.000000000000 0.752127742890
0.041666666667 -1.458333333333 0.794347592962 -1.458333333333 0.665873263493 0.000000000000 0.752680926295
0.043333333333 -1.456666666667 0.796566898248 -1.456666666667 0.665709948297 0.000000000000 0.753233564914
0.045000000000 -1.455000000000 0.798785659551 -1.455000000000 0.665546873831 0.000000000000 0.753785659551
0.046666666667 -1.453333333333 0.801003877674 -1.453333333333 0.665384039564 0.000000000000 0.754337211007
0.048333333333 -1.451666666667 0.803221553415 -1.451666666667 0.665221444966 0.000000000000 0.754888220081
0.050000000000 -1.450000000000 0.805438687572 -1.450000000000 0.665059089509 0.000000000000 0.755438687572
0.051666666667 -1.448333333333 0.807655280943 -1.448333333333 0.664896972665 0.000000000000 0.755988614276
0.053333333333 -1.446666666667 0.809871334321 -1.446666666667 0.664735093911 0.000000000000 0.756538000988
0.055000000000 -1.445000000000 0.812086848500 -1.445000000000 0.664573452722 0.000000000000 0.757086848500
0.056666666667 -1.443333333333 0.814301824270 -1.443333333333 0.664412048576 0.000000000000 0.757635157603
0.058333333333 -1.441666666667 0.816516262420 -1.441666666667 0.664250880954 0.000000000000 0.758182929087
0.060000000000 -1.440000000000 0.818730163738 -1.440000000000 0.664089949336 0.000000000000 0.758730163738
0.061666666667 -1.438333333333 0.820943529010 -1.438333333333 0.663929253205 0.000000000000 0.759276862344
0.063333333333 -1.436666666667 0.823156359021 -1.436666666667 0.663768792047 0.000000000000 0.759823025687
0.065000000000 -1.435000000000 0.825368654551 -1.435000000000 0.663608565346 0.000000000000 0.760368654551
0.066666666667 -1.433333333333 0.827580416383 -1.433333333333 0.663448572591 0.000000000000 0.760913749716
0.068333333333 -1.431666666667 0.829791645295 -1.431666666667 0.663288813270 0.000000000000 0.761458311961
0.070000000000 -1.430000000000 0.832002342063 -1.430000000000 0.663129286874 0.000000000000 0.762002342063
0.071666666667 -1.428333333333 0.834212507465 -1.428333333333 0.662969992896 0.000000000000 0.762545840799
0.073333333333 -1.426666666667 0.836422142274 -1.426666666667 0.662810930828 0.000000000000 0.763088808940
0.075000000000 -1.425000000000 0.838631247261 -1.425000000000 0.662652100166 0.000000000000 0.763631247261
0.076666666667 -1.423333333333 0.840839823198 -1.423333333333 0.662493500408 0.000000000000 0.764173156531
0.078333333333 -1.421666666667 0.843047870853 -1.421666666667 0.662335131050 0.000000000000 0.764714537520
0.080000000000 -1.420000000000 0.845255390994 -1.420000000000 0.662176991594 0.000000000000 0.765255390994
0.081666666667 -1.418333333333 0.847462384385 -1.418333333333 0.662019081539 0.000000000000 0.765795717719
0.083333333333 -1.416666666667 0.849668851792 -1.416666666667 0.661861400390 0.000000000000 0.766335518459
0.085000000000 -1.415000000000 0.851874793975 -1.415000000000 0.661703947649 0.000000000000 0.766874793975
0.086666666667 -1.413333333333 0.854080211696 -1.413333333333 0.661546722824 0.000000000000 0.767413545029
0.088333333333 -1.411666666667 0.856285105713 -1.411666666667 0.661389725420 0.000000000000 0.767951772380
0.090000000000 -1.410000000000 0.858489476784 -1.410000000000 0.661232954947 0.000000000000 0.768489476784
0.091666666667 -1.408333333333 0.860693325665 -1.408333333333 0.661076410915 0.000000000000 0.769026658998
0.093333333333 -1.406666666667 0.862896653108 -1.406666666667 0.660920092835 0.000000000000 0.769563319775
0.095000000000 -1.405000000000 0.865099459867 -1.405000000000 0.660764000220 0.000000000000 0.770099459867
0.096666666667 -1.403333333333 0.867301746693 -1.403333333333 0.660608132586 0.000000000000 0.770635080026
0.098333333333 -1.401666666667 0.869503514334 -1.401666666667 0.660452489447 0.000000000000 0.771170181001
0.100000000000 -1.400000000000 0.871704763538 -1.400000000000 0.660297070322 0.000000000000 0.771704763538
0.101666666667 -1.398333333333 0.873905495051 -1.398333333333 0.660141874728 0.000000000000 0.772238828385
0.103333333333 -1.396666666667 0.876105709618 -1.396666666667 0.659986902187 0.000000000000 0.772772376284
0.105000000000 -1.395000000000 0.878305407980 -1.395000000000 0.659832152220 0.000000000000 0.773305407980
0.106666666667 -1.393333333333 0.880504590879 -1.393333333333 0.659677624349 0.000000000000 0.773837924212
0.108333333333 -1.391666666667 0.882703259055 -1.391666666667 0.659523318101 0.000000000000 0.774369925722
0.110000000000 -1.390000000000 0.884901413245 -1.390000000000 0.659369232999 0.000000000000 0.774901413245
0.111666666667 -1.388333333333 0.887099054187 -1.388333333333 0.659215368572 0.000000000000 0.775432387520
0.113333333333 -1.386666666667 0.889296182614 -1.386666666667 0.659061724348 0.000000000000 0.775962849281
0.115000000000 -1.385000000000 0.891492799260 -1.385000000000 0.658908299858 0.000000000000 0.776492799260
0.116666666667 -1.383333333333 0.893688904857 -1.383333333333 0.658755094633 0.000000000000 0.777022238190
0.118333333333 -1.381666666667 0.895884500134 -1.381666666667 0.658602108205 0.000000000000 0.777551166801
0.120000000000 -1.380000000000 0.898079585821 -1.380000000000 0.658449340109 0.000000000000 0.778079585821
0.121666666667 -1.378333333333 0.900274162643 -1.378333333333 0.658296789881 0.000000000000 0.778607495977
0.123333333333 -1.376666666667 0.902468231328 -1.376666666667 0.658144457057 0.000000000000 0.779134897995
0.125000000000 -1.375000000000 0.904661792598 -1.375000000000 0.657992341175 0.000000000000 0.779661792598
0.126666666667 -1.373333333333 0.906854847176 -1.373333333333 0.657840441776 0.000000000000 0.780188180510
0.128333333333 -1.371666666667 0.909047395783 -1.371666666667 0.657688758401 0.000000000000 0.780714062450
0.130000000000 -1.370000000000 0.911239439139 -1.370000000000 0.657537290591 0.000000000000 0.781239439139
0.131666666667 -1.368333333333 0.913430977960 -1.368333333333 0.657386037890 0.000000000000 0.781764311293
0.133333333333 -1.366666666667 0.915622012963 -1.366666666667 0.657234999844 0.000000000000 0.782288679630
0.135000000000 -1.365000000000 0.917812544863 -1.365000000000 0.657084175998 0.000000000000 0.782812544863
0.136666666667 -1.363333333333 0.920002574374 -1.363333333333 0.656933565901 0.000000000000 0.783335907707
0.138333333333 -1.361666666667 0.922192102206 -1.361666666667 0.656783169101 0.000000000000 0.783858768873
0.140000000000 -1.360000000000 0.924381129071 -1.360000000000 0.656632985149 0.000000000000 0.784381129071
0.141666666667 -1.358333333333 0.926569655677 -1.358333333333 0.656483013596 0.000000000000 0.784902989010
0.143333333333 -1.356666666667 0.928757682731 -1.356666666667 0.656333253995 0.000000000000 0.785424349397
0.145000000000 -1.355000000000 0.930945210938 -1.355000000000 0.656183705901 0.000000000000 0.785945210938
0.146666666667 -1.353333333333 0.933132241004 -1.353333333333 0.656034368868 0.000000000000 0.786465574338
0.148333333333 -1.351666666667 0.935318773631 -1.351666666667 0.655885242455 0.000000000000 0.786985440298
0.150000000000 -1.350000000000 0.937504809521 -1.350000000000 0.655736326217 0.000000000000 0.787504809521
0.151666666667 -1.348333333333 0.939690349373 -1.348333333333 0.655587619716 0.000000000000 0.788023682706
0.153333333333 -1.346666666667 0.941875393885 -1.346666666667 0.655439122512 0.000000000000 0.788542060552
0.155000000000 -1.345000000000 0.944059943755 -1.345000000000 0.655290834166 0.000000000000 0.789059943755
0.156666666667 -1.343333333333 0.946243999678 -1.343333333333 0.655142754243 0.000000000000 0.789577333011
0.158333333333 -1.341666666667 0.948427562347 -1.341666666667 0.654994882305 0.000000000000 0.790094229014
0.160000000000 -1.340000000000 0.950610632457 -1.340000000000 0.654847217919 0.000000000000 0.790610632457
0.161666666667 -1.338333333333 0.952793210697 -1.338333333333 0.654699760652 0.000000000000 0.791126544030
0.163333333333 -1.336666666667 0.954975297758 -1.336666666667 0.654552510072 0.000000000000 0.791641964424
0.165000000000 -1.335000000000 0.957156894327 -1.335000000000 0.654405465748 0.000000000000 0.792156894327
0.166666666667 -1.333333333333 0.959338001091 -1.333333333333 0.654258627252 0.000000000000 0.792671334425
0.168333333333 -1.331666666667 0.961518618737 -1.331666666667 0.654111994154 0.000000000000 0.793185285403
0.170000000000 -1.330000000000 0.963698747947 -1.330000000000 0.653965566029 0.000000000000 0.793698747947
0.171666666667 -1.328333333333 0.965878389404 -1.328333333333 0.653819342449 0.000000000000 0.794211722737
0.173333333333 -1.326666666667 0.968057543790 -1.326666666667 0.653673322992 0.000000000000 0.794724210457
0.175000000000 -1.325000000000 0.970236211784 -1.325000000000 0.653527507234 0.000000000000 0.795236211784
0.176666666667 -1.323333333333 0.972414394064 -1.323333333333 0.653381894752 0.000000000000 0.795747727397
0.178333333333 -1.321666666667 0.974592091307 -1.321666666667 0.653236485127 0.000000000000 0.796258757974
0.180000000000 -1.320000000000 0.976769304190 -1.320000000000 0.653091277937 0.000000000000 0.796769304190
0.181666666667 -1.318333333333 0.978946033385 -1.318333333333 0.652946272766 0.000000000000 0.797279366718
0.183333333333 -1.316666666667 0.981122279565 -1.316666666667 0.652801469195 0.000000000000 0.797788946232
0.185000000000 -1.315000000000 0.983298043403 -1.315000000000 0.652656866809 0.000000000000 0.798298043403
0.186666666667 -1.313333333333 0.985473325567 -1.313333333333 0.652512465192 0.000000000000 0.798806658901
0.188333333333 -1.311666666667 0.987648126727 -1.311666666667 0.652368263932 0.000000000000 0.799314793394
0.190000000000 -1.310000000000 0.989822447549 -1.310000000000 0.652224262616 0.000000000000 0.799822447549
0.191666666667 -1.308333333333 0.991996288699 -1.308333333333 0.652080460832 0.000000000000 0.800329622033
0.193333333333 -1.306666666667 0.994169650842 -1.306666666667 0.651936858170 0.000000000000 0.800836317509
0.195000000000 -1.305000000000 0.996342534641 -1.305000000000 0.651793454221 0.000000000000 0.801342534641
0.196666666667 -1.303333333333 0.998514940758 -1.303333333333 0.651650248578 0.000000000000 0.801848274091
0.198333333333 -1.301666666667 1.000686869852 -1.301666666667 0.651507240833 0.000000000000 0.802353536518
0.200000000000 -1.300000000000 1.002858322583 -1.300000000000 0.651364430582 0.000000000000 0.802858322583
0.201666666667 -1.298333333333 1.005029299608 -1.298333333333 0.651221817419 0.000000000000 0.803362632941
0.203333333333 -1.296666666667 1.007199801584 -1.296666666667 0.651079400942 0.000000000000 0.803866468251
0.205000000000 -1.295000000000 1.009369829166 -1.295000000000 0.650937180749 0.000000000000 0.804369829166
0.206666666667 -1.293333333333 1.011539383007 -1.293333333333 0.650795156438 0.000000000000 0.804872716340
0.208333333333 -1.291666666667 1.013708463759 -1.291666666667 0.650653327610 0.000000000000 0.805375130426
0.210000000000 -1.290000000000 1.015877072074 -1.290000000000 0.650511693865 0.000000000000 0.805877072074
0.211666666667 -1.288333333333 1.018045208601 -1.288333333333 0.650370254807 0.000000000000 0.806378541934
0.213333333333 -1.286666666667 1.020212873989 -1.286666666667 0.650229010039 0.000000000000 0.806879540655
0.215000000000 -1.285000000000 1.022380068884 -1.285000000000 0.650087959166 0.000000000000 0.807380068884
0.216666666667 -1.283333333333 1.024546793931 -1.283333333333 0.649947101792 0.000000000000 0.807880127265
0.218333333333 -1.281666666667 1.026713049777 -1.281666666667 0.649806437526 0.000000000000 0.808379716443
0.220000000000 -1.280000000000 1.028878837062 -1.280000000000 0.649665965975 0.000000000000 0.808878837062
0.221666666667 -1.278333333333 1.031044156430 -1.278333333333 0.649525686748 0.000000000000 0.809377489764
0.223333333333 -1.276666666667 1.033209008521 -1.276666666667 0.649385599456 0.000000000000 0.809875675187
0.225000000000 -1.275000000000 1.035373393973 -1.275000000000 0.649245703709 0.000000000000 0.810373393973
0.226666666667 -1.273333333333 1.037537313424 -1.273333333333 0.649105999120 0.000000000000 0.810870646758
0.228333333333 -1.271666666667 1.039700767512 -1.271666666667 0.648966485302 0.000000000000 0.811367434179
0.230000000000 -1.270000000000 1.041863756871 -1.270000000000 0.648827161870 0.000000000000 0.811863756871
0.231666666667 -1.268333333333 1.044026282136 -1.268333333333 0.648688028439 0.000000000000 0.812359615469
0.233333333333 -1.266666666667 1.046188343938 -1.266666666667 0.648549084626 0.000000000000 0.812855010605
0.235000000000 -1.265000000000 1.048349942910 -1.265000000000 0.648410330048 0.000000000000 0.813349942910
0.236666666667 -1.263333333333 1.050511079682 -1.263333333333 0.648271764326 0.000000000000 0.813844413015
0.238333333333 -1.261666666667 1.052671754882 -1.261666666667 0.648133387077 0.000000000000 0.814338421548
0.240000000000 -1.260000000000 1.054831969138 -1.260000000000 0.647995197923 0.000000000000 0.814831969138
0.241666666667 -1.258333333333 1.056991723077 -1.258333333333 0.647857196486 0.000000000000 0.815325056410
0.243333333333 -1.256666666667 1.059151017323 -1.256666666667 0.647719382389 0.000000000000 0.815817683989
0.245000000000 -1.255000000000 1.061309852500 -1.255000000000 0.647581755257 0.000000000000 0.816309852500
0.246666666667 -1.253333333333 1.063468229232 -1.253333333333 0.647444314713 0.000000000000 0.816801562565
0.248333333333 -1.251666666667 1.065626148139 -1.251666666667 0.647307060384 0.000000000000 0.817292814805
0.250000000000 -1.250000000000 1.067783609841 -1.250000000000 0.647169991897 0.000000000000 0.817783609841
0.251666666667 -1.248333333333 1.069940614957 -1.248333333333 0.647033108881 0.000000000000 0.818273948291
0.253333333333 -1.246666666667 1.072097164106 -1.246666666667 0.646896410964 0.000000000000 0.818763830772
0.255000000000 -1.245000000000 1.074253257902 -1.245000000000 0.646759897777 0.000000000000 0.819253257902
0.256666666667 -1.243333333333 1.076408896962 -1.243333333333 0.646623568951 0.000000000000 0.819742230296
0.258333333333 -1.241666666667 1.078564081900 -1.241666666667 0.646487424118 0.000000000000 0.820230748566
0.260000000000 -1.240000000000 1.080718813327 -1.240000000000 0.646351462911 0.000000000000 0.820718813327
0.261666666667 -1.238333333333 1.082873091856 -1.238333333333 0.646215684965 0.000000000000 0.821206425189
0.263333333333 -1.236666666667 1.085026918097 -1.236666666667 0.646080089915 0.000000000000 0.821693584763
0.265000000000 -1.235000000000 1.087180292658 -1.235000000000 0.645944677398 0.000000000000 0.822180292658
0.266666666667 -1.233333333333 1.089333216148 -1.233333333333 0.645809447049 0.000000000000 0.822666549482
0.268333333333 -1.231666666667 1.091485689174 -1.231666666667 0.645674398508 0.000000000000 0.823152355841
0.270000000000 -1.230000000000 1.093637712340 -1.230000000000 0.645539531414 0.000000000000 0.823637712340
0.271666666667 -1.228333333333 1.095789286251 -1.228333333333 0.645404845407 0.000000000000 0.824122619585
0.273333333333 -1.226666666667 1.097940411510 -1.226666666667 0.645270340128 0.000000000000 0.824607078177
0.275000000000 -1.225000000000 1.100091088719 -1.225000000000 0.645136015220 0.000000000000 0.825091088719
0.276666666667 -1.223333333333 1.102241318478 -1.223333333333 0.645001870325 0.000000000000 0.825574651812
0.278333333333 -1.221666666667 1.104391101388 -1.221666666667 0.644867905088 0.000000000000 0.826057768054
0.280000000000 -1.220000000000 1.106540438045 -1.220000000000 0.644734119154 0.000000000000 0.826540438045
0.281666666667 -1.218333333333 1.108689329048 -1.218333333333 0.644600512169 0.000000000000 0.827022662381
0.283333333333 -1.216666666667 1.110837774991 -1.216666666667 0.644467083780 0.000000000000 0.827504441658
0.285000000000 -1.215000000000 1.112985776471 -1.215000000000 0.644333833634 0.000000000000 0.827985776471
0.286666666667 -1.213333333333 1.115133334080 -1.213333333333 0.644200761382 0.000000000000 0.828466667413
0.288333333333 -1.211666666667 1.117280448411 -1.211666666667 0.644067866672 0.000000000000 0.828947115077
0.290000000000 -1.210000000000 1.119427120054 -1.210000000000 0.643935149156 0.000000000000 0.829427120054
0.291666666667 -1.208333333333 1.121573349601 -1.208333333333 0.643802608485 0.000000000000 0.829906682935
0.293333333333 -1.206666666667 1.123719137640 -1.206666666667 0.643670244312 0.000000000000 0.830385804307
0.295000000000 -1.205000000000 1.125864484759 -1.205000000000 0.643538056291 0.000000000000 0.830864484759
0.296666666667 -1.203333333333 1.128009391544 -1.203333333333 0.643406044076 0.000000000000 0.831342724878
0.298333333333 -1.201666666667 1.130153858581 -1.201666666667 0.643274207324 0.000000000000 0.831820525248
0.300000000000 -1.200000000000 1.132297886454 -1.200000000000 0.643142545689 0.000000000000 0.832297886454
0.301666666667 -1.198333333333 1.134441475747 -1.198333333333 0.643011058831 0.000000000000 0.832774809080
0.303333333333 -1.196666666667 1.136584627041 -1.196666666667 0.642879746406 0.000000000000 0.833251293707
0.305000000000 -1.195000000000 1.138727340916 -1.195000000000 0.642748608075 0.000000000000 0.833727340916
0.306666666667 -1.193333333333 1.140869617954 -1.193333333333 0.642617643497 0.000000000000 0.834202951287
0.308333333333 -1.191666666667 1.143011458732 -1.191666666667 0.642486852334 0.000000000000 0.834678125399
0.310000000000 -1.190000000000 1.145152863829 -1.190000000000 0.642356234247 0.000000000000 0.835152863829
0.311666666667 -1.188333333333 1.147293833819 -1.188333333333 0.642225788900 0.000000000000 0.835627167153
0.313333333333 -1.186666666667 1.149434369279 -1.186666666667 0.642095515955 0.000000000000 0.836101035946
0.315000000000 -1.185000000000 1.151574470783 -1.185000000000 0.641965415079 0.000000000000 0.836574470783
0.316666666667 -1.183333333333 1.153714138904 -1.183333333333 0.641835485936 0.000000000000 0.837047472237
0.318333333333 -1.181666666667 1.155853374213 -1.181666666667 0.641705728194 0.000000000000 0.837520040880
0.320000000000 -1.180000000000 1.157992177282 -1.180000000000 0.641576141518 0.000000000000 0.837992177282
0.321666666667 -1.178333333333 1.160130548680 -1.178333333333 0.641446725578 0.000000000000 0.838463882013
0.323333333333 -1.176666666667 1.162268488975 -1.176666666667 0.641317480043 0.000000000000 0.838935155642
0.325000000000 -1.175000000000 1.164405998736 -1.175000000000 0.641188404582 0.000000000000 0.839405998736
0.326666666667 -1.173333333333 1.166543078528 -1.173333333333 0.641059498868 0.000000000000 0.839876411861
0.328333333333 -1.171666666667 1.168679728917 -1.171666666667 0.640930762570 0.000000000000 0.840346395583
0.330000000000 -1.170000000000 1.170815950466 -1.170000000000 0.640802195363 0.000000000000 0.840815950466
0.331666666667 -1.168333333333 1.172951743740 -1.168333333333 0.640673796920 0.000000000000 0.841285077073
0.333333333333 -1.166666666667 1.175087109300 -1.166666666667 0.640545566914 0.000000000000 0.841753775966
0.335000000000 -1.165000000000 1.177222047706 -1.165000000000 0.640417505022 0.000000000000 0.842222047706
0.336666666667 -1.163333333333 1.179356559519 -1.163333333333 0.640289610920 0.000000000000 0.842689892853
0.338333333333 -1.161666666667 1.181490645298 -1.161666666667 0.640161884283 0.000000000000 0.843157311965
0.340000000000 -1.160000000000 1.183624305600 -1.160000000000 0.640034324792 0.000000000000 0.843624305600
0.341666666667 -1.158333333333 1.185757540982 -1.158333333333 0.639906932123 0.000000000000 0.844090874316
0.343333333333 -1.156666666667 1.187890352000 -1.156666666667 0.639779705956 0.000000000000 0.844557018666
0.345000000000 -1.155000000000 1.190022739207 -1.155000000000 0.639652645973 0.000000000000 0.845022739207
0.346666666667 -1.153333333333 1.192154703157 -1.153333333333 0.639525751854 0.000000000000 0.845488036490
0.348333333333 -1.151666666667 1.194286244403 -1.151666666667 0.639399023281 0.000000000000 0.845952911070
0.350000000000 -1.150000000000 1.196417363496 -1.150000000000 0.639272459937 0.000000000000 0.846417363496
0.351666666667 -1.148333333333 1.198548060986 -1.148333333333 0.639146061506 0.000000000000 0.846881394319
0.353333333333 -1.146666666667 1.200678337422 -1.146666666667 0.639019827672 0.000000000000 0.847345004089
0.355000000000 -1.145000000000 1.202808193353 -1.145000000000 0.638893758122 0.000000000000 0.847808193353
0.356666666667 -1.143333333333 1.204937629325 -1.143333333333 0.638767852540 0.000000000000 0.848270962658
0.358333333333 -1.141666666667 1.207066645885 -1.141666666667 0.638642110615 0.000000000000 0.848733312552
0.360000000000 -1.140000000000 1.209195243577 -1.140000000000 0.638516532034 0.000000000000 0.849195243577
0.361666666667 -1.138333333333 1.211323422946 -1.138333333333 0.638391116486 0.000000000000 0.849656756280
0.363333333333 -1.136666666667 1.213451184535 -1.136666666667 0.638265863660 0.000000000000 0.850117851201
0.365000000000 -1.135000000000 1.215578528884 -1.135000000000 0.638140773247 0.000000000000 0.850578528884
0.366666666667 -1.133333333333 1.217705456536 -1.133333333333 0.638015844938 0.000000000000 0.851038789870
0.368333333333 -1.131666666667 1.219831968030 -1.131666666667 0.637891078424 0.000000000000 0.851498634697
0.370000000000 -1.130000000000 1.221958063905 -1.130000000000 0.637766473399 0.000000000000 0.851958063905
0.371666666667 -1.128333333333 1.224083744699 -1.128333333333 0.637642029557 0.000000000000 0.852417078032
0.373333333333 -1.126666666667 1.226209010948 -1.126666666667 0.637517746590 0.000000000000 0.852875677614
0.375000000000 -1.125000000000 1.228333863188 -1.125000000000 0.637393624196 0.000000000000 0.853333863188
0.376666666667 -1.123333333333 1.230458301954 -1.123333333333 0.637269662069 0.000000000000 0.853791635287
0.378333333333 -1.121666666667 1.232582327779 -1.121666666667 0.637145859906 0.000000000000 0.854248994446
0.380000000000 -1.120000000000 1.234705941197 -1.120000000000 0.637022217406 0.000000000000 0.854705941197
0.381666666667 -1.118333333333 1.236829142739 -1.118333333333 0.636898734265 0.000000000000 0.855162476073
0.383333333333 -1.116666666667 1.238951932936 -1.116666666667 0.636775410184 0.000000000000 0.855618599602
0.385000000000 -1.115000000000 1.241074312317 -1.115000000000 0.636652244863 0.000000000000 0.856074312317
0.386666666667 -1.113333333333 1.243196281411 -1.113333333333 0.636529238001 0.000000000000 0.856529614744
0.388333333333 -1.111666666667 1.245317840746 -1.111666666667 0.636406389301 0.000000000000 0.856984507413
0.390000000000 -1.110000000000 1.247438990848 -1.110000000000 0.636283698464 0.000000000000 0.857438990848
0.391666666667 -1.108333333333 1.249559732244 -1.108333333333 0.636161165194 0.000000000000 0.857893065577
0.393333333333 -1.106666666667 1.251680065458 -1.106666666667 0.636038789194 0.000000000000 0.858346732124
0.395000000000 -1.105000000000 1.253799991013 -1.105000000000 0.635916570169 0.000000000000 0.858799991013
0.396666666667 -1.103333333333 1.255919509433 -1.103333333333 0.635794507824 0.000000000000 0.859252842766
0.398333333333 -1.101666666667 1.258038621239 -1.101666666667 0.635672601866 0.000000000000 0.859705287906
0.400000000000 -1.100000000000 1.260157326952 -1.100000000000 0.635550852001 0.000000000000 0.860157326952
0.401666666667 -1.098333333333 1.262275627092 -1.098333333333 0.635429257936 0.000000000000 0.860608960425
0.403333333333 -1.096666666667 1.264393522178 -1.096666666667 0.635307819380 0.000000000000 0.861060188845
0.405000000000 -1.095000000000 1.266511012727 -1.095000000000 0.635186536042 0.000000000000 0.861511012727
0.406666666667 -1.093333333333 1.268628099257 -1.093333333333 0.635065407632 0.000000000000 0.861961432590
0.408333333333 -1.091666666667 1.270744782283 -1.091666666667 0.634944433861 0.000000000000 0.862411448950
0.410000000000 -1.090000000000 1.272861062321 -1.090000000000 0.634823614439 0.000000000000 0.862861062321
0.411666666667 -1.088333333333 1.274976939884 -1.088333333333 0.634702949079 0.000000000000 0.863310273217
0.413333333333 -1.086666666667 1.277092415486 -1.086666666667 0.634582437494 0.000000000000 0.863759082152
0.415000000000 -1.085000000000 1.279207489638 -1.085000000000 0.634462079396 0.000000000000 0.864207489638
0.416666666667 -1.083333333333 1.281322162852 -1.083333333333 0.634341874501 0.000000000000 0.864655496185
0.418333333333 -1.081666666667 1.283436435638 -1.081666666667 0.634221822524 0.000000000000 0.865103102304
0.420000000000 -1.080000000000 1.285550308505 -1.080000000000 0.634101923179 0.000000000000 0.865550308505
0.421666666667 -1.078333333333 1.287663781961 -1.078333333333 0.633982176184 0.000000000000 0.865997115295
0.423333333333 -1.076666666667 1.289776856515 -1.076666666667 0.633862581256 0.000000000000 0.866443523182
0.425000000000 -1.075000000000 1.291889532672 -1.075000000000 0.633743138112 0.000000000000 0.866889532672
0.426666666667 -1.073333333333 1.294001810937 -1.073333333333 0.633623846471 0.000000000000 0.867335144271
0.428333333333 -1.071666666667 1.296113691816 -1.071666666667 0.633504706053 0.000000000000 0.867780358483
0.430000000000 -1.070000000000 1.298225175812 -1.070000000000 0.633385716578 0.000000000000 0.868225175812
0.431666666667 -1.068333333333 1.300336263428 -1.068333333333 0.633266877766 0.000000000000 0.868669596761
0.433333333333 -1.066666666667 1.302446955164 -1.066666666667 0.633148189339 0.000000000000 0.869113621831
0.435000000000 -1.065000000000 1.304557251523 -1.065000000000 0.633029651018 0.000000000000 0.869557251523
0.436666666667 -1.063333333333 1.306667153004 -1.063333333333 0.632911262528 0.000000000000 0.870000486338
0.438333333333 -1.061666666667 1.308776660106 -1.061666666667 0.632793023591 0.000000000000 0.870443326773
0.440000000000 -1.060000000000 1.310885773327 -1.060000000000 0.632674933932 0.000000000000 0.870885773327
0.441666666667 -1.058333333333 1.312994493165 -1.058333333333 0.632556993275 0.000000000000 0.871327826498
0.443333333333 -1.056666666667 1.315102820115 -1.056666666667 0.632439201347 0.000000000000 0.871769486781
0.445000000000 -1.055000000000 1.317210754672 -1.055000000000 0.632321557874 0.000000000000 0.872210754672
0.446666666667 -1.053333333333 1.319318297332 -1.053333333333 0.632204062583 0.000000000000 0.872651630665
0.448333333333 -1.051666666667 1.321425448587 -1.051666666667 0.632086715201 0.000000000000 0.873092115254
0.450000000000 -1.050000000000 1.323532208930 -1.050000000000 0.631969515457 0.000000000000 0.873532208930
0.451666666667 -1.048333333333 1.325638578854 -1.048333333333 0.631852463081 0.000000000000 0.873971912187
0.453333333333 -1.046666666667 1.327744558848 -1.046666666667 0.631735557801 0.000000000000 0.874411225514
0.455000000000 -1.045000000000 1.329850149402 -1.045000000000 0.631618799349 0.000000000000 0.874850149402
0.456666666667 -1.043333333333 1.331955351006 -1.043333333333 0.631502187456 0.000000000000 0.875288684340
0.458333333333 -1.041666666667 1.334060164148 -1.041666666667 0.631385721853 0.000000000000 0.875726830814
0.460000000000 -1.040000000000 1.336164589314 -1.040000000000 0.631269402274 0.000000000000 0.876164589314
0.461666666667 -1.038333333333 1.338268626992 -1.038333333333 0.631153228450 0.000000000000 0.876601960325
0.463333333333 -1.036666666667 1.340372277665 -1.036666666667 0.631037200117 0.000000000000 0.877038944332
0.465000000000 -1.035000000000 1.342475541820 -1.035000000000 0.630921317008 0.000000000000 0.877475541820
0.466666666667 -1.033333333333 1.344578419940 -1.033333333333 0.630805578859 0.000000000000 0.877911753273
0.468333333333 -1.031666666667 1.346680912507 -1.031666666667 0.630689985406 0.000000000000 0.878347579174
0.470000000000 -1.030000000000 1.348783020003 -1.030000000000 0.630574536385 0.000000000000 0.878783020003
0.471666666667 -1.028333333333 1.350884742910 -1.028333333333 0.630459231534 0.000000000000 0.879218076243
0.473333333333 -1.026666666667 1.352986081707 -1.026666666667 0.630344070590 0.000000000000 0.879652748373
0.475000000000 -1.025000000000 1.355087036873 -1.025000000000 0.630229053292 0.000000000000 0.880087036873
0.476666666667 -1.023333333333 1.357187608888 -1.023333333333 0.630114179378 0.000000000000 0.880520942221
0.478333333333 -1.021666666667 1.359287798228 -1.021666666667 0.629999448589 0.000000000000 0.880954464895
0.480000000000 -1.020000000000 1.361387605371 -1.020000000000 0.629884860666 0.000000000000 0.881387605371
0.481666666667 -1.018333333333 1.363487030791 -1.018333333333 0.629770415348 0.000000000000 0.881820364124
0.483333333333 -1.016666666667 1.365586074964 -1.016666666667 0.629656112379 0.000000000000 0.882252741631
0.485000000000 -1.015000000000 1.367684738365 -1.015000000000 0.629541951500 0.000000000000 0.882684738365
0.486666666667 -1.013333333333 1.369783021465 -1.013333333333 0.629427932455 0.000000000000 0.883116354799
0.488333333333 -1.011666666667 1.371880924738 -1.011666666667 0.629314054986 0.000000000000 0.883547591405
0.490000000000 -1.010000000000 1.373978448656 -1.010000000000 0.629200318839 0.000000000000 0.883978448656
0.491666666667 -1.008333333333 1.376075593687 -1.008333333333 0.629086723759 0.000000000000 0.884408927021
0.493333333333 -1.006666666667 1.378172360304 -1.006666666667 0.628973269490 0.000000000000 0.884839026970
0.495000000000 -1.005000000000 1.380268748973 -1.005000000000 0.628859955779 0.000000000000 0.885268748973
0.496666666667 -1.003333333333 1.382364760165 -1.003333333333 0.628746782373 0.000000000000 0.885698093498
0.498333333333 -1.001666666667 1.384460394345 -1.001666666667 0.628633749019 0.000000000000 0.886127061012
0.500000000000 -1.000000000000 1.386555651980 -1.000000000000 0.628520855466 0.000000000000 0.886555651980
0.501666666667 -0.998333333333 1.388650533536 -0.998333333333 0.628408101462 0.000000000000 0.886983866870
0.503333333333 -0.996666666667 1.390745039478 -0.996666666667 0.628295486756 0.000000000000 0.887411706145
0.505000000000 -0.995000000000 1.392839170269 -0.995000000000 0.628183011099 0.000000000000 0.887839170269
0.506666666667 -0.993333333333 1.394932926373 -0.993333333333 0.628070674241 0.000000000000 0.888266259706
0.508333333333 -0.991666666667 1.397026308251 -0.991666666667 0.627958475932 0.000000000000 0.888692974918
0.510000000000 -0.990000000000 1.399119316366 -0.990000000000 0.627846415926 0.000000000000 0.889119316366
0.511666666667 -0.988333333333 1.401211951178 -0.988333333333 0.627734493974 0.000000000000 0.889545284511
0.513333333333 -0.986666666667 1.403304213146 -0.986666666667 0.627622709829 0.000000000000 0.889970879812
0.515000000000 -0.985000000000 1.405396102729 -0.985000000000 0.627511063245 0.000000000000 0.890396102729
0.516666666667 -0.983333333333 1.407487620387 -0.983333333333 0.627399553976 0.000000000000 0.890820953720
0.518333333333 -0.981666666667 1.409578766575 -0.981666666667 0.627288181777 0.000000000000 0.891245433242
0.520000000000 -0.980000000000 1.411669541751 -0.980000000000 0.627176946403 0.000000000000 0.891669541751
0.521666666667 -0.978333333333 1.413759946369 -0.978333333333 0.627065847610 0.000000000000 0.892093279703
0.523333333333 -0.976666666667 1.415849980886 -0.976666666667 0.626954885156 0.000000000000 0.892516647553
0.525000000000 -0.975000000000 1.417939645755 -0.975000000000 0.626844058796 0.000000000000 0.892939645755
0.526666666667 -0.973333333333 1.420028941429 -0.973333333333 0.626733368290 0.000000000000 0.893362274762
0.528333333333 -0.971666666667 1.422117868361 -0.971666666667 0.626622813395 0.000000000000 0.893784535028
0.530000000000 -0.970000000000 1.424206427002 -0.970000000000 0.626512393870 0.000000000000 0.894206427002
0.531666666667 -0.968333333333 1.426294617803 -0.968333333333 0.626402109475 0.000000000000 0.894627951137
0.533333333333 -0.966666666667 1.428382441215 -0.966666666667 0.626291959970 0.000000000000 0.895049107882
0.535000000000 -0.965000000000 1.430469897686 -0.965000000000 0.626181945116 0.000000000000 0.895469897686
0.536666666667 -0.963333333333 1.432556987665 -0.963333333333 0.626072064674 0.000000000000 0.895890320999
0.538333333333 -0.961666666667 1.434643711600 -0.961666666667 0.625962318406 0.000000000000 0.896310378266
0.540000000000 -0.960000000000 1.436730069937 -0.960000000000 0.625852706074 0.000000000000 0.896730069937
0.541666666667 -0.958333333333 1.438816063122 -0.958333333333 0.625743227443 0.000000000000 0.897149396456
0.543333333333 -0.956666666667 1.440901691601 -0.956666666667 0.625633882274 0.000000000000 0.897568358268
0.545000000000 -0.955000000000 1.442986955819 -0.955000000000 0.625524670332 0.000000000000 0.897986955819
0.546666666667 -0.953333333333 1.445071856218 -0.953333333333 0.625415591383 0.000000000000 0.898405189551
0.548333333333 -0.951666666667 1.447156393242 -0.951666666667 0.625306645192 0.000000000000 0.898823059909
0.550000000000 -0.950000000000 1.449240567333 -0.950000000000 0.625197831524 0.000000000000 0.899240567333
0.551666666667 -0.948333333333 1.451324378933 -0.948333333333 0.625089150145 0.000000000000 0.899657712266
0.553333333333 -0.946666666667 1.453407828481 -0.946666666667 0.624980600824 0.000000000000 0.900074495148
0.555000000000 -0.945000000000 1.455490916418 -0.945000000000 0.624872183328 0.000000000000 0.900490916418
0.556666666667 -0.943333333333 1.457573643183 -0.943333333333 0.624763897424 0.000000000000 0.900906976516
0.558333333333 -0.941666666667 1.459656009213 -0.941666666667 0.624655742881 0.000000000000 0.901322675880
0.560000000000 -0.940000000000 1.461738014948 -0.940000000000 0.624547719470 0.000000000000 0.901738014948
0.561666666667 -0.938333333333 1.463819660822 -0.938333333333 0.624439826959 0.000000000000 0.902152994155
0.563333333333 -0.936666666667 1.465900947272 -0.936666666667 0.624332065120 0.000000000000 0.902567613939
0.565000000000 -0.935000000000 1.467981874734 -0.935000000000 0.624224433722 0.000000000000 0.902981874734
0.566666666667 -0.933333333333 1.470062443642 -0.933333333333 0.624116932538 0.000000000000 0.903395776975
0.568333333333 -0.931666666667 1.472142654429 -0.931666666667 0.624009561339 0.000000000000 0.903809321096
0.570000000000 -0.930000000000 1.474222507528 -0.930000000000 0.623902319899 0.000000000000 0.904222507528
0.571666666667 -0.928333333333 1.476302003372 -0.928333333333 0.623795207990 0.000000000000 0.904635336706
0.573333333333 -0.926666666667 1.478381142392 -0.926666666667 0.623688225386 0.000000000000 0.905047809059
0.575000000000 -0.925000000000 1.480459925018 -0.925000000000 0.623581371861 0.000000000000 0.905459925018
0.576666666667 -0.923333333333 1.482538351681 -0.923333333333 0.623474647191 0.000000000000 0.905871685014
0.578333333333 -0.921666666667 1.484616422809 -0.921666666667 0.623368051149 0.000000000000 0.906283089476
0.580000000000 -0.920000000000 1.486694138831 -0.920000000000 0.623261583513 0.000000000000 0.906694138831
0.581666666667 -0.918333333333 1.488771500175 -0.918333333333 0.623155244059 0.000000000000 0.907104833508
0.583333333333 -0.916666666667 1.490848507267 -0.916666666667 0.623049032563 0.000000000000 0.907515173934
0.585000000000 -0.915000000000 1.492925160534 -0.915000000000 0.622942948803 0.000000000000 0.907925160534
0.586666666667 -0.913333333333 1.495001460401 -0.913333333333 0.622836992557 0.000000000000 0.908334793734
0.588333333333 -0.911666666667 1.497077407292 -0.911666666667 0.622731163604 0.000000000000 0.908744073959
0.590000000000 -0.910000000000 1.499153001633 -0.910000000000 0.622625461722 0.000000000000 0.909153001633
0.591666666667 -0.908333333333 1.501228243845 -0.908333333333 0.622519886691 0.000000000000 0.909561577178
0.593333333333 -0.906666666667 1.503303134351 -0.906666666667 0.622414438291 0.000000000000 0.909969801018
0.595000000000 -0.905000000000 1.505377673574 -0.905000000000 0.622309116304 0.000000000000 0.910377673574
0.596666666667 -0.903333333333 1.507451861934 -0.903333333333 0.622203920509 0.000000000000 0.910785195267
0.598333333333 -0.901666666667 1.509525699851 -0.901666666667 0.622098850689 0.000000000000 0.911192366517
0.600000000000 -0.900000000000 1.511599187745 -0.900000000000 0.621993906625 0.000000000000 0.911599187745
0.601666666667 -0.898333333333 1.513672326034 -0.898333333333 0.621889088102 0.000000000000 0.912005659368
0.603333333333 -0.896666666667 1.515745115138 -0.896666666667 0.621784394900 0.000000000000 0.912411781805
0.605000000000 -0.895000000000 1.517817555473 -0.895000000000 0.621679826806 0.000000000000 0.912817555473
0.606666666667 -0.893333333333 1.519889647455 -0.893333333333 0.621575383602 0.000000000000 0.913222980789
0.608333333333 -0.891666666667 1.521961391502 -0.891666666667 0.621471065073 0.000000000000 0.913628058169
0.610000000000 -0.890000000000 1.524032788027 -0.890000000000 0.621366871005 0.000000000000 0.914032788027
0.611666666667 -0.888333333333 1.526103837447 -0.888333333333 0.621262801183 0.000000000000 0.914437170780
0.613333333333 -0.886666666667 1.528174540173 -0.886666666667 0.621158855394 0.000000000000 0.914841206840
0.615000000000 -0.885000000000 1.530244896620 -0.885000000000 0.621055033425 0.000000000000 0.915244896620
0.616666666667 -0.883333333333 1.532314907200 -0.883333333333 0.620951335062 0.000000000000 0.915648240533
0.618333333333 -0.881666666667 1.534384572324 -0.881666666667 0.620847760094 0.000000000000 0.916051238991
0.620000000000 -0.880000000000 1.536453892404 -0.880000000000 0.620744308309 0.000000000000 0.916453892404
0.621666666667 -0.878333333333 1.538522867850 -0.878333333333 0.620640979495 0.000000000000 0.916856201183
0.623333333333 -0.876666666667 1.540591499071 -0.876666666667 0.620537773442 0.000000000000 0.917258165737
0.625000000000 -0.875000000000 1.542659786475 -0.875000000000 0.620434689939 0.000000000000 0.917659786475
0.626666666667 -0.873333333333 1.544727730473 -0.873333333333 0.620331728777 0.000000000000 0.918061063806
0.628333333333 -0.871666666667 1.546795331470 -0.871666666667 0.620228889747 0.000000000000 0.918461998136
0.630000000000 -0.870000000000 1.548862589873 -0.870000000000 0.620126172640 0.000000000000 0.918862589873
0.631666666667 -0.868333333333 1.550929506089 -0.868333333333 0.620023577247 0.000000000000 0.919262839423
0.633333333333 -0.866666666667 1.552996080523 -0.866666666667 0.619921103361 0.000000000000 0.919662747190
0.635000000000 -0.865000000000 1.555062313580 -0.865000000000 0.619818750775 0.000000000000 0.920062313580
0.636666666667 -0.863333333333 1.557128205663 -0.863333333333 0.619716519281 0.000000000000 0.920461538996
0.638333333333 -0.861666666667 1.559193757176 -0.861666666667 0.619614408673 0.000000000000 0.920860423843
0.640000000000 -0.860000000000 1.561258968521 -0.860000000000 0.619512418746 0.000000000000 0.921258968521
0.641666666667 -0.858333333333 1.563323840101 -0.858333333333 0.619410549294 0.000000000000 0.921657173435
0.643333333333 -0.856666666667 1.565388372317 -0.856666666667 0.619308800113 0.000000000000 0.922055038984
0.645000000000 -0.855000000000 1.567452565569 -0.855000000000 0.619207170997 0.000000000000 0.922452565569
0.646666666667 -0.853333333333 1.569516420257 -0.853333333333 0.619105661743 0.000000000000 0.922849753590
0.648333333333 -0.851666666667 1.571579936780 -0.851666666667 0.619004272147 0.000000000000 0.923246603447
0.650000000000 -0.850000000000 1.573643115537 -0.850000000000 0.618903002007 0.000000000000 0.923643115537
0.651666666667 -0.848333333333 1.575705956926 -0.848333333333 0.618801851120 0.000000000000 0.924039290259
0.653333333333 -0.846666666667 1.577768461344 -0.846666666667 0.618700819284 0.000000000000 0.924435128010
0.655000000000 -0.845000000000 1.579830629187 -0.845000000000 0.618599906297 0.000000000000 0.924830629187
0.656666666667 -0.843333333333 1.581892460851 -0.843333333333 0.618499111958 0.000000000000 0.925225794184
0.658333333333 -0.841666666667 1.583953956731 -0.841666666667 0.618398436067 0.000000000000 0.925620623398
0.660000000000 -0.840000000000 1.586015117223 -0.840000000000 0.618297878423 0.000000000000 0.926015117223
0.661666666667 -0.838333333333 1.588075942719 -0.838333333333 0.618197438826 0.000000000000 0.926409276052
0.663333333333 -0.836666666667 1.590136433612 -0.836666666667 0.618097117079 0.000000000000 0.926803100279
0.665000000000 -0.835000000000 1.592196590297 -0.835000000000 0.617996912980 0.000000000000 0.927196590297
0.666666666667 -0.833333333333 1.594256413163 -0.833333333333 0.617896826334 0.000000000000 0.927589746496
0.668333333333 -0.831666666667 1.596315902602 -0.831666666667 0.617796856940 0.000000000000 0.927982569269
0.670000000000 -0.830000000000 1.598375059006 -0.830000000000 0.617697004603 0.000000000000 0.928375059006
0.671666666667 -0.828333333333 1.600433882763 -0.828333333333 0.617597269124 0.000000000000 0.928767216096
0.673333333333 -0.826666666667 1.602492374263 -0.826666666667 0.617497650309 0.000000000000 0.929159040930
0.675000000000 -0.825000000000 1.604550533894 -0.825000000000 0.617398147959 0.000000000000 0.929550533894
0.676666666667 -0.823333333333 1.606608362045 -0.823333333333 0.617298761881 0.000000000000 0.929941695378
0.678333333333 -0.821666666667 1.608665859103 -0.821666666667 0.617199491878 0.000000000000 0.930332525769
0.680000000000 -0.820000000000 1.610723025453 -0.820000000000 0.617100337757 0.000000000000 0.930723025453
0.681666666667 -0.818333333333 1.612779861483 -0.818333333333 0.617001299322 0.000000000000 0.931113194816
0.683333333333 -0.816666666667 1.614836367577 -0.816666666667 0.616902376380 0.000000000000 0.931503034244
0.685000000000 -0.815000000000 1.616892544120 -0.815000000000 0.616803568738 0.000000000000 0.931892544120
0.686666666667 -0.813333333333 1.618948391496 -0.813333333333 0.616704876202 0.000000000000 0.932281724830
0.688333333333 -0.811666666667 1.621003910089 -0.811666666667 0.616606298581 0.000000000000 0.932670576756
0.690000000000 -0.810000000000 1.623059100281 -0.810000000000 0.616507835682 0.000000000000 0.933059100281
0.691666666667 -0.808333333333 1.625113962454 -0.808333333333 0.616409487313 0.000000000000 0.933447295788
0.693333333333 -0.806666666667 1.627168496990 -0.806666666667 0.616311253284 0.000000000000 0.933835163657
0.695000000000 -0.805000000000 1.629222704270 -0.805000000000 0.616213133404 0.000000000000 0.934222704270
0.696666666667 -0.803333333333 1.631276584673 -0.803333333333 0.616115127481 0.000000000000 0.934609918006
0.698333333333 -0.801666666667 1.633330138579 -0.801666666667 0.616017235328 0.000000000000 0.934996805246
0.700000000000 -0.800000000000 1.635383366368 -0.800000000000 0.615919456754 0.000000000000 0.935383366368
0.701666666667 -0.798333333333 1.637436268417 -0.798333333333 0.615821791569 0.000000000000 0.935769601750
0.703333333333 -0.796666666667 1.639488845104 -0.796666666667 0.615724239587 0.000000000000 0.936155511771
0.705000000000 -0.795000000000 1.641541096806 -0.795000000000 0.615626800618 0.000000000000 0.936541096806
0.706666666667 -0.793333333333 1.643593023900 -0.793333333333 0.615529474474 0.000000000000 0.936926357234
0.708333333333 -0.791666666667 1.645644626761 -0.791666666667 0.615432260969 0.000000000000 0.937311293428
0.710000000000 -0.790000000000 1.647695905765 -0.790000000000 0.615335159916 0.000000000000 0.937695905765
0.711666666667 -0.788333333333 1.649746861286 -0.788333333333 0.615238171128 0.000000000000 0.938080194619
0.713333333333 -0.786666666667 1.651797493697 -0.786666666667 0.615141294419 0.000000000000 0.938464160364
0.715000000000 -0.785000000000 1.653847803373 -0.785000000000 0.615044529604 0.000000000000 0.938847803373
0.716666666667 -0.783333333333 1.655897790685 -0.783333333333 0.614947876497 0.000000000000 0.939231124019
0.718333333333 -0.781666666667 1.657947456007 -0.781666666667 0.614851334914 0.000000000000 0.939614122673
0.720000000000 -0.780000000000 1.659996799708 -0.780000000000 0.614754904670 0.000000000000 0.939996799708
0.721666666667 -0.778333333333 1.662045822161 -0.778333333333 0.614658585582 0.000000000000 0.940379155495
0.723333333333 -0.776666666667 1.664094523736 -0.776666666667 0.614562377466 0.000000000000 0.940761190402
0.725000000000 -0.775000000000 1.666142904801 -0.775000000000 0.614466280139 0.000000000000 0.941142904801
0.726666666667 -0.773333333333 1.668190965726 -0.773333333333 0.614370293418 0.000000000000 0.941524299059
0.728333333333 -0.771666666667 1.670238706880 -0.771666666667 0.614274417121 0.000000000000 0.941905373546
0.730000000000 -0.770000000000 1.672286128629 -0.770000000000 0.614178651067 0.000000000000 0.942286128629
0.731666666667 -0.768333333333 1.674333231342 -0.768333333333 0.614082995073 0.000000000000 0.942666564676
0.733333333333 -0.766666666667 1.676380015385 -0.766666666667 0.613987448959 0.000000000000 0.943046682052
0.735000000000 -0.765000000000 1.678426481124 -0.765000000000 0.613892012544 0.000000000000 0.943426481124
0.736666666667 -0.763333333333 1.680472628924 -0.763333333333 0.613796685648 0.000000000000 0.943805962257
0.738333333333 -0.761666666667 1.682518459150 -0.761666666667 0.613701468091 0.000000000000 0.944185125816
0.740000000000 -0.760000000000 1.684563972166 -0.760000000000 0.613606359694 0.000000000000 0.944563972166
0.741666666667 -0.758333333333 1.686609168335 -0.758333333333 0.613511360278 0.000000000000 0.944942501669
0.743333333333 -0.756666666667 1.688654048022 -0.756666666667 0.613416469664 0.000000000000 0.945320714688
0.745000000000 -0.755000000000 1.690698611587 -0.755000000000 0.613321687674 0.000000000000 0.945698611587
0.746666666667 -0.753333333333 1.692742859393 -0.753333333333 0.613227014130 0.000000000000 0.946076192727
0.748333333333 -0.751666666667 1.694786791802 -0.751666666667 0.613132448855 0.000000000000 0.946453458468
0.750000000000 -0.750000000000 1.696830409173 -0.750000000000 0.613037991672 0.000000000000 0.946830409173
0.751666666667 -0.748333333333 1.698873711866 -0.748333333333 0.612943642403 0.000000000000 0.947207045199
0.753333333333 -0.746666666667 1.700916700242 -0.746666666667 0.612849400874 0.000000000000 0.947583366908
0.755000000000 -0.745000000000 1.702959374658 -0.745000000000 0.612755266909 0.000000000000 0.947959374658
0.756666666667 -0.743333333333 1.705001735474 -0.743333333333 0.612661240331 0.000000000000 0.948335068807
0.758333333333 -0.741666666667 1.707043783046 -0.741666666667 0.612567320965 0.000000000000 0.948710449713
0.760000000000 -0.740000000000 1.709085517732 -0.740000000000 0.612473508638 0.000000000000 0.949085517732
0.761666666667 -0.738333333333 1.711126939889 -0.738333333333 0.612379803175 0.000000000000 0.949460273222
0.763333333333 -0.736666666667 1.713168049872 -0.736666666667 0.612286204401 0.000000000000 0.949834716539
0.765000000000 -0.735000000000 1.715208848037 -0.735000000000 0.612192712144 0.000000000000 0.950208848037
0.766666666667 -0.733333333333 1.717249334738 -0.733333333333 0.612099326231 0.000000000000 0.950582668071
0.768333333333 -0.731666666667 1.719289510330 -0.731666666667 0.612006046488 0.000000000000 0.950956176996
0.770000000000 -0.730000000000 1.721329375166 -0.730000000000 0.611912872744 0.000000000000 0.951329375166
0.771666666667 -0.728333333333 1.723368929599 -0.728333333333 0.611819804827 0.000000000000 0.951702262932
0.773333333333 -0.726666666667 1.725408173982 -0.726666666667 0.611726842564 0.000000000000 0.952074840649
0.775000000000 -0.725000000000 1.727447108666 -0.725000000000 0.611633985785 0.000000000000 0.952447108666
0.776666666667 -0.723333333333 1.729485734004 -0.723333333333 0.611541234319 0.000000000000 0.952819067337
0.778333333333 -0.721666666667 1.731524050345 -0.721666666667 0.611448587995 0.000000000000 0.953190717012
0.780000000000 -0.720000000000 1.733562058041 -0.720000000000 0.611356046644 0.000000000000 0.953562058041
0.781666666667 -0.718333333333 1.735599757440 -0.718333333333 0.611263610096 0.000000000000 0.953933090773
0.783333333333 -0.716666666667 1.737637148891 -0.716666666667 0.611171278181 0.000000000000 0.954303815558
0.785000000000 -0.715000000000 1.739674232743 -0.715000000000 0.611079050732 0.000000000000 0.954674232743
0.786666666667 -0.713333333333 1.741711009345 -0.713333333333 0.610986927578 0.000000000000 0.955044342678
0.788333333333 -0.711666666667 1.743747479043 -0.711666666667 0.610894908552 0.000000000000 0.955414145710
0.790000000000 -0.710000000000 1.745783642184 -0.710000000000 0.610802993486 0.000000000000 0.955783642184
0.791666666667 -0.708333333333 1.747819499115 -0.708333333333 0.610711182213 0.000000000000 0.956152832448
0.793333333333 -0.706666666667 1.749855050181 -0.706666666667 0.610619474565 0.000000000000 0.956521716847
0.795000000000 -0.705000000000 1.751890295727 -0.705000000000 0.610527870377 0.000000000000 0.956890295727
0.796666666667 -0.703333333333 1.753925236098 -0.703333333333 0.610436369481 0.000000000000 0.957258569431
0.798333333333 -0.701666666667 1.755959871638 -0.701666666667 0.610344971712 0.000000000000 0.957626538305
0.800000000000 -0.700000000000 1.757994202691 -0.700000000000 0.610253676904 0.000000000000 0.957994202691
0.801666666667 -0.698333333333 1.760028229598 -0.698333333333 0.610162484891 0.000000000000 0.958361562932
0.803333333333 -0.696666666667 1.762061952704 -0.696666666667 0.610071395510 0.000000000000 0.958728619371
0.805000000000 -0.695000000000 1.764095372349 -0.695000000000 0.609980408595 0.000000000000 0.959095372349
0.806666666667 -0.693333333333 1.766128488875 -0.693333333333 0.609889523983 0.000000000000 0.959461822208
0.808333333333 -0.691666666667 1.768161302622 -0.691666666667 0.609798741509 0.000000000000 0.959827969289
0.810000000000 -0.690000000000 1.770193813932 -0.690000000000 0.609708061010 0.000000000000 0.960193813932
0.811666666667 -0.688333333333 1.772226023142 -0.688333333333 0.609617482323 0.000000000000 0.960559356475
0.813333333333 -0.686666666667 1.774257930593 -0.686666666667 0.609527005285 0.000000000000 0.960924597260
0.815000000000 -0.685000000000 1.776289536623 -0.685000000000 0.609436629734 0.000000000000 0.961289536623
0.816666666667 -0.683333333333 1.778320841571 -0.683333333333 0.609346355508 0.000000000000 0.961654174904
0.818333333333 -0.681666666667 1.780351845773 -0.681666666667 0.609256182446 0.000000000000 0.962018512439
0.820000000000 -0.680000000000 1.782382549566 -0.680000000000 0.609166110385 0.000000000000 0.962382549566
0.821666666667 -0.678333333333 1.784412953287 -0.678333333333 0.609076139166 0.000000000000 0.962746286621
0.823333333333 -0.676666666667 1.786443057272 -0.676666666667 0.608986268627 0.000000000000 0.963109723939
0.825000000000 -0.675000000000 1.788472861856 -0.675000000000 0.608896498608 0.000000000000 0.963472861856
0.826666666667 -0.673333333333 1.790502367375 -0.673333333333 0.608806828949 0.000000000000 0.963835700708
0.828333333333 -0.671666666667 1.792531574161 -0.671666666667 0.608717259491 0.000000000000 0.964198240827
0.830000000000 -0.670000000000 1.794560482549 -0.670000000000 0.608627790075 0.000000000000 0.964560482549
0.831666666667 -0.668333333333 1.796589092872 -0.668333333333 0.608538420541 0.000000000000 0.964922426206
0.833333333333 -0.666666666667 1.798617405463 -0.666666666667 0.608449150732 0.000000000000 0.965284072130
0.835000000000 -0.665000000000 1.800645420654 -0.665000000000 0.608359980488 0.000000000000 0.965645420654
0.836666666667 -0.663333333333 1.802673138777 -0.663333333333 0.608270909653 0.000000000000 0.966006472110
0.838333333333 -0.661666666667 1.804700560162 -0.661666666667 0.608181938068 0.000000000000 0.966367226829
0.840000000000 -0.660000000000 1.806727685141 -0.660000000000 0.608093065577 0.000000000000 0.966727685141
0.841666666667 -0.658333333333 1.808754514043 -0.658333333333 0.608004292022 0.000000000000 0.967087847376
0.843333333333 -0.656666666667 1.810781047198 -0.656666666667 0.607915617248 0.000000000000 0.967447713864
0.845000000000 -0.655000000000 1.812807284934 -0.655000000000 0.607827041097 0.000000000000 0.967807284934
0.846666666667 -0.653333333333 1.814833227581 -0.653333333333 0.607738563415 0.000000000000 0.968166560914
0.848333333333 -0.651666666667 1.816858875466 -0.651666666667 0.607650184046 0.000000000000 0.968525542133
0.850000000000 -0.650000000000 1.818884228917 -0.650000000000 0.607561902835 0.000000000000 0.968884228917
0.851666666667 -0.648333333333 1.820909288261 -0.648333333333 0.607473719627 0.000000000000 0.969242621594
0.853333333333 -0.646666666667 1.822934053823 -0.646666666667 0.607385634267 0.000000000000 0.969600720490
0.855000000000 -0.645000000000 1.824958525931 -0.645000000000 0.607297646601 0.000000000000 0.969958525931
0.856666666667 -0.643333333333 1.826982704909 -0.643333333333 0.607209756476 0.000000000000 0.970316038242
0.858333333333 -0.641666666667 1.829006591082 -0.641666666667 0.607121963738 0.000000000000 0.970673257749
0.860000000000 -0.640000000000 1.831030184775 -0.640000000000 0.607034268234 0.000000000000 0.971030184775
0.861666666667 -0.638333333333 1.833053486312 -0.638333333333 0.606946669812 0.000000000000 0.971386819645
0.863333333333 -0.636666666667 1.835076496015 -0.636666666667 0.606859168318 0.000000000000 0.971743162682
0.865000000000 -0.635000000000 1.837099214208 -0.635000000000 0.606771763600 0.000000000000 0.972099214208
0.866666666667 -0.633333333333 1.839121641213 -0.633333333333 0.606684455508 0.000000000000 0.972454974546
0.868333333333 -0.631666666667 1.841143777352 -0.631666666667 0.606597243888 0.000000000000 0.972810444019
0.870000000000 -0.630000000000 1.843165622946 -0.630000000000 0.606510128591 0.000000000000 0.973165622946
0.871666666667 -0.628333333333 1.845187178316 -0.628333333333 0.606423109465 0.000000000000 0.973520511649
0.873333333333 -0.626666666667 1.847208443782 -0.626666666667 0.606336186360 0.000000000000 0.973875110449
0.875000000000 -0.625000000000 1.849229419665 -0.625000000000 0.606249359125 0.000000000000 0.974229419665
0.876666666667 -0.623333333333 1.851250106283 -0.623333333333 0.606162627611 0.000000000000 0.974583439616
0.878333333333 -0.621666666667 1.853270503955 -0.621666666667 0.606075991668 0.000000000000 0.974937170622
0.880000000000 -0.620000000000 1.855290613000 -0.620000000000 0.605989451147 0.000000000000 0.975290613000
0.881666666667 -0.618333333333 1.857310433735 -0.618333333333 0.605903005898 0.000000000000 0.975643767069
0.883333333333 -0.616666666667 1.859329966478 -0.616666666667 0.605816655774 0.000000000000 0.975996633145
0.885000000000 -0.615000000000 1.861349211546 -0.615000000000 0.605730400626 0.000000000000 0.976349211546
0.886666666667 -0.613333333333 1.863368169255 -0.613333333333 0.605644240306 0.000000000000 0.976701502588
0.888333333333 -0.611666666667 1.865386839920 -0.611666666667 0.605558174667 0.000000000000 0.977053506587
0.890000000000 -0.610000000000 1.867405223857 -0.610000000000 0.605472203560 0.000000000000 0.977405223857
0.891666666667 -0.608333333333 1.869423321382 -0.608333333333 0.605386326839 0.000000000000 0.977756654715
0.893333333333 -0.606666666667 1.871441132808 -0.606666666667 0.605300544358 0.000000000000 0.978107799474
0.895000000000 -0.605000000000 1.873458658449 -0.605000000000 0.605214855970 0.000000000000 0.978458658449
0.896666666667 -0.603333333333 1.875475898619 -0.603333333333 0.605129261528 0.000000000000 0.978809231952
0.898333333333 -0.601666666667 1.877492853630 -0.601666666667 0.605043760887 0.000000000000 0.979159520297
0.900000000000 -0.600000000000 1.879509523795 -0.600000000000 0.604958353902 0.000000000000 0.979509523795
0.901666666667 -0.598333333333 1.881525909426 -0.598333333333 0.604873040427 0.000000000000 0.979859242760
0.903333333333 -0.596666666667 1.883542010835 -0.596666666667 0.604787820318 0.000000000000 0.980208677502
0.905000000000 -0.595000000000 1.885557828332 -0.595000000000 0.604702693429 0.000000000000 0.980557828332
0.906666666667 -0.593333333333 1.887573362228 -0.593333333333 0.604617659618 0.000000000000 0.980906695561
0.908333333333 -0.591666666667 1.889588612833 -0.591666666667 0.604532718738 0.000000000000 0.981255279500
0.910000000000 -0.590000000000 1.891603580456 -0.590000000000 0.604447870648 0.000000000000 0.981603580456
0.911666666667 -0.588333333333 1.893618265407 -0.588333333333 0.604363115204 0.000000000000 0.981951598740
0.913333333333 -0.586666666667 1.895632667994 -0.586666666667 0.604278452262 0.000000000000 0.982299334660
0.915000000000 -0.585000000000 1.897646788525 -0.585000000000 0.604193881680 0.000000000000 0.982646788525
0.916666666667 -0.583333333333 1.899660627307 -0.583333333333 0.604109403316 0.000000000000 0.982993960641
0.918333333333 -0.581666666667 1.901674184649 -0.581666666667 0.604025017027 0.000000000000 0.983340851316
0.920000000000 -0.580000000000 1.903687460856 -0.580000000000 0.603940722672 0.000000000000 0.983687460856
0.921666666667 -0.578333333333 1.905700456235 -0.578333333333 0.603856520108 0.000000000000 0.984033789569
0.923333333333 -0.576666666667 1.907713171092 -0.576666666667 0.603772409195 0.000000000000 0.984379837759
0.925000000000 -0.575000000000 1.909725605732 -0.575000000000 0.603688389792 0.000000000000 0.984725605732
0.926666666667 -0.573333333333 1.911737760459 -0.573333333333 0.603604461758 0.000000000000 0.985071093792
0.928333333333 -0.571666666667 1.913749635578 -0.571666666667 0.603520624953 0.000000000000 0.985416302245
0.930000000000 -0.570000000000 1.915761231393 -0.570000000000 0.603436879237 0.000000000000 0.985761231393
0.931666666667 -0.568333333333 1.917772548207 -0.568333333333 0.603353224469 0.000000000000 0.986105881541
0.933333333333 -0.566666666667 1.919783586324 -0.566666666667 0.603269660511 0.000000000000 0.986450252991
0.935000000000 -0.565000000000 1.921794346045 -0.565000000000 0.603186187224 0.000000000000 0.986794346045
0.936666666667 -0.563333333333 1.923804827673 -0.563333333333 0.603102804467 0.000000000000 0.987138161006
0.938333333333 -0.561666666667 1.925815031508 -0.561666666667 0.603019512104 0.000000000000 0.987481698175
0.940000000000 -0.560000000000 1.927824957854 -0.560000000000 0.602936309994 0.000000000000 0.987824957854
0.941666666667 -0.558333333333 1.929834607009 -0.558333333333 0.602853198002 0.000000000000 0.988167940342
0.943333333333 -0.556666666667 1.931843979274 -0.556666666667 0.602770175987 0.000000000000 0.988510645940
0.945000000000 -0.555000000000 1.933853074948 -0.555000000000 0.602687243815 0.000000000000 0.988853074948
0.946666666667 -0.553333333333 1.935861894332 -0.553333333333 0.602604401346 0.000000000000 0.989195227665
0.948333333333 -0.551666666667 1.937870437723 -0.551666666667 0.602521648444 0.000000000000 0.989537104390
0.950000000000 -0.550000000000 1.939878705421 -0.550000000000 0.602438984973 0.000000000000 0.989878705421
0.951666666667 -0.548333333333 1.941886697723 -0.548333333333 0.602356410796 0.000000000000 0.990220031056
0.953333333333 -0.546666666667 1.943894414925 -0.546666666667 0.602273925778 0.000000000000 0.990561081592
0.955000000000 -0.545000000000 1.945901857327 -0.545000000000 0.602191529782 0.000000000000 0.990901857327
0.956666666667 -0.543333333333 1.947909025223 -0.543333333333 0.602109222673 0.000000000000 0.991242358556
0.958333333333 -0.541666666667 1.949915918910 -0.541666666667 0.602027004316 0.000000000000 0.991582585576
0.960000000000 -0.540000000000 1.951922538683 -0.540000000000 0.601944874576 0.000000000000 0.991922538683
0.961666666667 -0.538333333333 1.953928884839 -0.538333333333 0.601862833318 0.000000000000 0.992262218172
0.963333333333 -0.536666666667 1.955934957670 -0.536666666667 0.601780880408 0.000000000000 0.992601624337
0.965000000000 -0.535000000000 1.957940757473 -0.535000000000 0.601699015712 0.000000000000 0.992940757473
0.966666666667 -0.533333333333 1.959946284539 -0.533333333333 0.601617239096 0.000000000000 0.993279617873
0.968333333333 -0.531666666667 1.961951539164 -0.531666666667 0.601535550427 0.000000000000 0.993618205831
0.970000000000 -0.530000000000 1.963956521640 -0.530000000000 0.601453949572 0.000000000000 0.993956521640
0.971666666667 -0.528333333333 1.965961232259 -0.528333333333 0.601372436396 0.000000000000 0.994294565592
0.973333333333 -0.526666666667 1.967965671313 -0.526666666667 0.601291010769 0.000000000000 0.994632337980
0.975000000000 -0.525000000000 1.969969839094 -0.525000000000 0.601209672556 0.000000000000 0.994969839094
0.976666666667 -0.523333333333 1.971973735894 -0.523333333333 0.601128421627 0.000000000000 0.995307069227
0.978333333333 -0.521666666667 1.973977362002 -0.521666666667 0.601047257850 0.000000000000 0.995644028669
0.980000000000 -0.520000000000 1.975980717710 -0.520000000000 0.600966181092 0.000000000000 0.995980717710
0.981666666667 -0.518333333333 1.977983803306 -0.518333333333 0.600885191222 0.000000000000 0.996317136639
0.983333333333 -0.516666666667 1.979986619081 -0.516666666667 0.600804288110 0.000000000000 0.996653285747
0.985000000000 -0.515000000000 1.981989165323 -0.515000000000 0.600723471624 0.000000000000 0.996989165323
0.986666666667 -0.513333333333 1.983991442321 -0.513333333333 0.600642741634 0.000000000000 0.997324775654
0.988333333333 -0.511666666667 1.985993450363 -0.511666666667 0.600562098010 0.000000000000 0.997660117030
0.990000000000 -0.510000000000 1.987995189737 -0.510000000000 0.600481540622 0.000000000000 0.997995189737
0.991666666667 -0.508333333333 1.989996660730 -0.508333333333 0.600401069340 0.000000000000 0.998329994063
0.993333333333 -0.506666666667 1.991997863628 -0.506666666667 0.600320684035 0.000000000000 0.998664530295
0.995000000000 -0.505000000000 1.993998798719 -0.505000000000 0.600240384577 0.000000000000 0.998998798719
0.996666666667 -0.503333333333 1.995999466287 -0.503333333333 0.600160170838 0.000000000000 0.999332799620
0.998333333333 -0.501666666667 1.997999866619 -0.501666666667 0.600080042688 0.000000000000 0.999666533286
1.000000000000 -0.500000000000 2.000000000000 -0.500000000000 0.600000000000 0.000000000000 1.000000000000


==> support_k25.dat <==
x D U B q slack w
-1.000000000000 -1.000000000000 -1.000000000000 -3.500000000000 0.500000000000 2.500000000000 0.000000000000
-0.998333333333 -1.000833333333 -0.997500000000 -3.498333333333 0.750000000000 2.497500000000 0.000833333333
-0.996666666667 -1.001666666667 -0.995000000000 -3.496666666667 0.750000000000 2.495000000000 0.001666666667
-0.995000000000 -1.002500000000 -0.992500000000 -3.495000000000 0.750000000000 2.492500000000 0.002500000000
-0.993333333333 -1.003333333333 -0.990000000000 -3.493333333333 0.750000000000 2.490000000000 0.003333333333
-0.991666666667 -1.004166666667 -0.987500000000 -3.491666666667 0.750000000000 2.487500000000 0.004166666667
-0.990000000000 -1.005000000000 -0.985000000000 -3.490000000000 0.750000000000 2.485000000000 0.005000000000
-0.988333333333 -1.005833333333 -0.982500000000 -3.488333333333 0.750000000000 2.482500000000 0.005833333333
-0.986666666667 -1.006666666667 -0.980000000000 -3.486666666667 0.750000000000 2.480000000000 0.006666666667
-0.985000000000 -1.007500000000 -0.977500000000 -3.485000000000 0.750000000000 2.477500000000 0.007500000000
-0.983333333333 -1.008333333333 -0.975000000000 -3.483333333333 0.750000000000 2.475000000000 0.008333333333
-0.981666666667 -1.009166666667 -0.972500000000 -3.481666666667 0.750000000000 2.472500000000 0.009166666667
-0.980000000000 -1.010000000000 -0.970000000000 -3.480000000000 0.750000000000 2.470000000000 0.010000000000
-0.978333333333 -1.010833333333 -0.967500000000 -3.478333333333 0.750000000000 2.467500000000 0.010833333333
-0.976666666667 -1.011666666667 -0.965000000000 -3.476666666667 0.750000000000 2.465000000000 0.011666666667
-0.975000000000 -1.012500000000 -0.962500000000 -3.475000000000 0.750000000000 2.462500000000 0.012500000000
-0.973333333333 -1.013333333333 -0.960000000000 -3.473333333333 0.750000000000 2.460000000000 0.013333333333
-0.971666666667 -1.014166666667 -0.957500000000 -3.471666666667 0.750000000000 2.457500000000 0.014166666667
-0.970000000000 -1.015000000000 -0.955000000000 -3.470000000000 0.750000000000 2.455000000000 0.015000000000
-0.968333333333 -1.015833333333 -0.952500000000 -3.468333333333 0.750000000000 2.452500000000 0.015833333333
-0.966666666667 -1.016666666667 -0.950000000000 -3.466666666667 0.750000000000 2.450000000000 0.016666666667
-0.965000000000 -1.017500000000 -0.947500000000 -3.465000000000 0.750000000000 2.447500000000 0.017500000000
-0.963333333333 -1.018333333333 -0.945000000000 -3.463333333333 0.750000000000 2.445000000000 0.018333333333
-0.961666666667 -1.019166666667 -0.942500000000 -3.461666666667 0.750000000000 2.442500000000 0.019166666667
-0.960000000000 -1.020000000000 -0.940000000000 -3.460000000000 0.750000000000 2.440000000000 0.020000000000
-0.958333333333 -1.020833333333 -0.937500000000 -3.458333333333 0.750000000000 2.437500000000 0.020833333333
-0.956666666667 -1.021666666667 -0.935000000000 -3.456666666667 0.750000000000 2.435000000000 0.021666666667
-0.955000000000 -1.022500000000 -0.932500000000 -3.455000000000 0.750000000000 2.432500000000 0.022500000000
-0.953333333333 -1.023333333333 -0.930000000000 -3.453333333333 0.750000000000 2.430000000000 0.023333333333
-0.951666666667 -1.024166666667 -0.927500000000 -3.451666666667 0.750000000000 2.427500000000 0.024166666667
-0.950000000000 -1.025000000000 -0.925000000000 -3.450000000000 0.750000000000 2.425000000000 0.025000000000
-0.948333333333 -1.025833333333 -0.922500000000 -3.448333333333 0.750000000000 2.422500000000 0.025833333333
-0.946666666667 -1.026666666667 -0.920000000000 -3.446666666667 0.750000000000 2.420000000000 0.026666666667
-0.945000000000 -1.027500000000 -0.917500000000 -3.445000000000 0.750000000000 2.417500000000 0.027500000000
-0.943333333333 -1.028333333333 -0.915000000000 -3.443333333333 0.750000000000 2.415000000000 0.028333333333
-0.941666666667 -1.029166666667 -0.912500000000 -3.441666666667 0.750000000000 2.412500000000 0.029166666667
-0.940000000000 -1.030000000000 -0.910000000000 -3.440000000000 0.750000000000 2.410000000000 0.030000000000
-0.938333333333 -1.030833333333 -0.907500000000 -3.438333333333 0.750000000000 2.407500000000 0.030833333333
-0.936666666667 -1.031666666667 -0.905000000000 -3.436666666667 0.750000000000 2.405000000000 0.031666666667
-0.935000000000 -1.032500000000 -0.902500000000 -3.435000000000 0.750000000000 2.402500000000 0.032500000000
-0.933333333333 -1.033333333333 -0.900000000000 -3.433333333333 0.750000000000 2.400000000000 0.033333333333
-0.931666666667 -1.034166666667 -0.897500000000 -3.431666666667 0.750000000000 2.397500000000 0.034166666667
-0.930000000000 -1.035000000000 -0.895000000000 -3.430000000000 0.750000000000 2.395000000000 0.035000000000
-0.928333333333 -1.035833333333 -0.892500000000 -3.428333333333 0.750000000000 2.392500000000 0.035833333333
-0.926666666667 -1.036666666667 -0.890000000000 -3.426666666667 0.750000000000 2.390000000000 0.036666666667
-0.925000000000 -1.037500000000 -0.887500000000 -3.425000000000 0.750000000000 2.387500000000 0.037500000000
-0.923333333333 -1.038333333333 -0.885000000000 -3.423333333333 0.750000000000 2.385000000000 0.038333333333
-0.921666666667 -1.039166666667 -0.882500000000 -3.421666666667 0.750000000000 2.382500000000 0.039166666667
-0.920000000000 -1.040000000000 -0.880000000000 -3.420000000000 0.750000000000 2.380000000000 0.040000000000
-0.918333333333 -1.040833333333 -0.877500000000 -3.418333333333 0.750000000000 2.377500000000 0.040833333333
-0.916666666667 -1.041666666667 -0.875000000000 -3.416666666667 0.750000000000 2.375000000000 0.041666666667
-0.915000000000 -1.042500000000 -0.872500000000 -3.415000000000 0.750000000000 2.372500000000 0.042500000000
-0.913333333333 -1.043333333333 -0.870000000000 -3.413333333333 0.750000000000 2.370000000000 0.043333333333
-0.911666666667 -1.044166666667 -0.867500000000 -3.411666666667 0.750000000000 2.367500000000 0.044166666667
-0.910000000000 -1.045000000000 -0.865000000000 -3.410000000000 0.750000000000 2.365000000000 0.045000000000
-0.908333333333 -1.045833333333 -0.862500000000 -3.408333333333 0.750000000000 2.362500000000 0.045833333333
-0.906666666667 -1.046666666667 -0.860000000000 -3.406666666667 0.750000000000 2.360000000000 0.046666666667
-0.905000000000 -1.047500000000 -0.857500000000 -3.405000000000 0.750000000000 2.357500000000 0.047500000000
-0.903333333333 -1.048333333333 -0.855000000000 -3.403333333333 0.750000000000 2.355000000000 0.048333333333
-0.901666666667 -1.049166666667 -0.852500000000 -3.401666666667 0.750000000000 2.352500000000 0.049166666667
-0.900000000000 -1.050000000000 -0.850000000000 -3.400000000000 0.750000000000 2.350000000000 0.050000000000
-0.898333333333 -1.050833333333 -0.847500000000 -3.398333333333 0.750000000000 2.347500000000 0.050833333333
-0.896666666667 -1.051666666667 -0.845000000000 -3.396666666667 0.750000000000 2.345000000000 0.051666666667
-0.895000000000 -1.052500000000 -0.842500000000 -3.395000000000 0.750000000000 2.342500000000 0.052500000000
-0.893333333333 -1.053333333333 -0.840000000000 -3.393333333333 0.750000000000 2.340000000000 0.053333333333
-0.891666666667 -1.054166666667 -0.837500000000 -3.391666666667 0.750000000000 2.337500000000 0.054166666667
-0.890000000000 -1.055000000000 -0.835000000000 -3.390000000000 0.750000000000 2.335000000000 0.055000000000
-0.888333333333 -1.055833333333 -0.832500000000 -3.388333333333 0.750000000000 2.332500000000 0.055833333333
-0.886666666667 -1.056666666667 -0.830000000000 -3.386666666667 0.750000000000 2.330000000000 0.056666666667
-0.885000000000 -1.057500000000 -0.827500000000 -3.385000000000 0.750000000000 2.327500000000 0.057500000000
-0.883333333333 -1.058333333333 -0.825000000000 -3.383333333333 0.750000000000 2.325000000000 0.058333333333
-0.881666666667 -1.059166666667 -0.822500000000 -3.381666666667 0.750000000000 2.322500000000 0.059166666667
-0.880000000000 -1.060000000000 -0.820000000000 -3.380000000000 0.750000000000 2.320000000000 0.060000000000
-0.878333333333 -1.060833333333 -0.817500000000 -3.378333333333 0.750000000000 2.317500000000 0.060833333333
-0.876666666667 -1.061666666667 -0.815000000000 -3.376666666667 0.750000000000 2.315000000000 0.061666666667
-0.875000000000 -1.062500000000 -0.812500000000 -3.375000000000 0.750000000000 2.312500000000 0.062500000000
-0.873333333333 -1.063333333333 -0.810000000000 -3.373333333333 0.750000000000 2.310000000000 0.063333333333
-0.871666666667 -1.064166666667 -0.807500000000 -3.371666666667 0.750000000000 2.307500000000 0.064166666667
-0.870000000000 -1.065000000000 -0.805000000000 -3.370000000000 0.750000000000 2.305000000000 0.065000000000
-0.868333333333 -1.065833333333 -0.802500000000 -3.368333333333 0.750000000000 2.302500000000 0.065833333333
-0.866666666667 -1.066666666667 -0.800000000000 -3.366666666667 0.750000000000 2.300000000000 0.066666666667
-0.865000000000 -1.067500000000 -0.797500000000 -3.365000000000 0.750000000000 2.297500000000 0.067500000000
-0.863333333333 -1.068333333333 -0.795000000000 -3.363333333333 0.750000000000 2.295000000000 0.068333333333
-0.861666666667 -1.069166666667 -0.792500000000 -3.361666666667 0.750000000000 2.292500000000 0.069166666667
-0.860000000000 -1.070000000000 -0.790000000000 -3.360000000000 0.750000000000 2.290000000000 0.070000000000
-0.858333333333 -1.070833333333 -0.787500000000 -3.358333333333 0.750000000000 2.287500000000 0.070833333333
-0.856666666667 -1.071666666667 -0.785000000000 -3.356666666667 0.750000000000 2.285000000000 0.071666666667
-0.855000000000 -1.072500000000 -0.782500000000 -3.355000000000 0.750000000000 2.282500000000 0.072500000000
-0.853333333333 -1.073333333333 -0.780000000000 -3.353333333333 0.750000000000 2.280000000000 0.073333333333
-0.851666666667 -1.074166666667 -0.777500000000 -3.351666666667 0.750000000000 2.277500000000 0.074166666667
-0.850000000000 -1.075000000000 -0.775000000000 -3.350000000000 0.750000000000 2.275000000000 0.075000000000
-0.848333333333 -1.075833333333 -0.772500000000 -3.348333333333 0.750000000000 2.272500000000 0.075833333333
-0.846666666667 -1.076666666667 -0.770000000000 -3.346666666667 0.750000000000 2.270000000000 0.076666666667
-0.845000000000 -1.077500000000 -0.767500000000 -3.345000000000 0.750000000000 2.267500000000 0.077500000000
-0.843333333333 -1.078333333333 -0.765000000000 -3.343333333333 0.750000000000 2.265000000000 0.078333333333
-0.841666666667 -1.079166666667 -0.762500000000 -3.341666666667 0.750000000000 2.262500000000 0.079166666667
-0.840000000000 -1.080000000000 -0.760000000000 -3.340000000000 0.750000000000 2.260000000000 0.080000000000
-0.838333333333 -1.080833333333 -0.757500000000 -3.338333333333 0.750000000000 2.257500000000 0.080833333333
-0.836666666667 -1.081666666667 -0.755000000000 -3.336666666667 0.750000000000 2.255000000000 0.081666666667
-0.835000000000 -1.082500000000 -0.752500000000 -3.335000000000 0.750000000000 2.252500000000 0.082500000000
-0.833333333333 -1.083333333333 -0.750000000000 -3.333333333333 0.750000000000 2.250000000000 0.083333333333
-0.831666666667 -1.084166666667 -0.747500000000 -3.331666666667 0.750000000000 2.247500000000 0.084166666667
-0.830000000000 -1.085000000000 -0.745000000000 -3.330000000000 0.750000000000 2.245000000000 0.085000000000
-0.828333333333 -1.085833333333 -0.742500000000 -3.328333333333 0.750000000000 2.242500000000 0.085833333333
-0.826666666667 -1.086666666667 -0.740000000000 -3.326666666667 0.750000000000 2.240000000000 0.086666666667
-0.825000000000 -1.087500000000 -0.737500000000 -3.325000000000 0.750000000000 2.237500000000 0.087500000000
-0.823333333333 -1.088333333333 -0.735000000000 -3.323333333333 0.750000000000 2.235000000000 0.088333333333
-0.821666666667 -1.089166666667 -0.732500000000 -3.321666666667 0.750000000000 2.232500000000 0.089166666667
-0.820000000000 -1.090000000000 -0.730000000000 -3.320000000000 0.750000000000 2.230000000000 0.090000000000
-0.818333333333 -1.090833333333 -0.727500000000 -3.318333333333 0.750000000000 2.227500000000 0.090833333333
-0.816666666667 -1.091666666667 -0.725000000000 -3.316666666667 0.750000000000 2.225000000000 0.091666666667
-0.815000000000 -1.092500000000 -0.722500000000 -3.315000000000 0.750000000000 2.222500000000 0.092500000000
-0.813333333333 -1.093333333333 -0.720000000000 -3.313333333333 0.750000000000 2.220000000000 0.093333333333
-0.811666666667 -1.094166666667 -0.717500000000 -3.311666666667 0.750000000000 2.217500000000 0.094166666667
-0.810000000000 -1.095000000000 -0.715000000000 -3.310000000000 0.750000000000 2.215000000000 0.095000000000
-0.808333333333 -1.095833333333 -0.712500000000 -3.308333333333 0.750000000000 2.212500000000 0.095833333333
-0.806666666667 -1.096666666667 -0.710000000000 -3.306666666667 0.750000000000 2.210000000000 0.096666666667
-0.805000000000 -1.097500000000 -0.707500000000 -3.305000000000 0.750000000000 2.207500000000 0.097500000000
-0.803333333333 -1.098333333333 -0.705000000000 -3.303333333333 0.750000000000 2.205000000000 0.098333333333
-0.801666666667 -1.099166666667 -0.702500000000 -3.301666666667 0.750000000000 2.202500000000 0.099166666667
-0.800000000000 -1.100000000000 -0.700000000000 -3.300000000000 0.750000000000 2.200000000000 0.100000000000
-0.798333333333 -1.100833333333 -0.697500000000 -3.298333333333 0.750000000000 2.197500000000 0.100833333333
-0.796666666667 -1.101666666667 -0.695000000000 -3.296666666667 0.750000000000 2.195000000000 0.101666666667
-0.795000000000 -1.102500000000 -0.692500000000 -3.295000000000 0.750000000000 2.192500000000 0.102500000000
-0.793333333333 -1.103333333333 -0.690000000000 -3.293333333333 0.750000000000 2.190000000000 0.103333333333
-0.791666666667 -1.104166666667 -0.687500000000 -3.291666666667 0.750000000000 2.187500000000 0.104166666667
-0.790000000000 -1.105000000000 -0.685000000000 -3.290000000000 0.750000000000 2.185000000000 0.105000000000
-0.788333333333 -1.105833333333 -0.682500000000 -3.288333333333 0.750000000000 2.182500000000 0.105833333333
-0.786666666667 -1.106666666667 -0.680000000000 -3.286666666667 0.750000000000 2.180000000000 0.106666666667
-0.785000000000 -1.107500000000 -0.677500000000 -3.285000000000 0.750000000000 2.177500000000 0.107500000000
-0.783333333333 -1.108333333333 -0.675000000000 -3.283333333333 0.750000000000 2.175000000000 0.108333333333
-0.781666666667 -1.109166666667 -0.672500000000 -3.281666666667 0.750000000000 2.172500000000 0.109166666667
-0.780000000000 -1.110000000000 -0.670000000000 -3.280000000000 0.750000000000 2.170000000000 0.110000000000
-0.778333333333 -1.110833333333 -0.667500000000 -3.278333333333 0.750000000000 2.167500000000 0.110833333333
-0.776666666667 -1.111666666667 -0.665000000000 -3.276666666667 0.750000000000 2.165000000000 0.111666666667
-0.775000000000 -1.112500000000 -0.662500000000 -3.275000000000 0.750000000000 2.162500000000 0.112500000000
-0.773333333333 -1.113333333333 -0.660000000000 -3.273333333333 0.750000000000 2.160000000000 0.113333333333
-0.771666666667 -1.114166666667 -0.657500000000 -3.271666666667 0.750000000000 2.157500000000 0.114166666667
-0.770000000000 -1.115000000000 -0.655000000000 -3.270000000000 0.750000000000 2.155000000000 0.115000000000
-0.768333333333 -1.115833333333 -0.652500000000 -3.268333333333 0.750000000000 2.152500000000 0.115833333333
-0.766666666667 -1.116666666667 -0.650000000000 -3.266666666667 0.750000000000 2.150000000000 0.116666666667
-0.765000000000 -1.117500000000 -0.647500000000 -3.265000000000 0.750000000000 2.147500000000 0.117500000000
-0.763333333333 -1.118333333333 -0.645000000000 -3.263333333333 0.750000000000 2.145000000000 0.118333333333
-0.761666666667 -1.119166666667 -0.642500000000 -3.261666666667 0.750000000000 2.142500000000 0.119166666667
-0.760000000000 -1.120000000000 -0.640000000000 -3.260000000000 0.750000000000 2.140000000000 0.120000000000
-0.758333333333 -1.120833333333 -0.637500000000 -3.258333333333 0.750000000000 2.137500000000 0.120833333333
-0.756666666667 -1.121666666667 -0.635000000000 -3.256666666667 0.750000000000 2.135000000000 0.121666666667
-0.755000000000 -1.122500000000 -0.632500000000 -3.255000000000 0.750000000000 2.132500000000 0.122500000000
-0.753333333333 -1.123333333333 -0.630000000000 -3.253333333333 0.750000000000 2.130000000000 0.123333333333
-0.751666666667 -1.124166666667 -0.627500000000 -3.251666666667 0.750000000000 2.127500000000 0.124166666667
-0.750000000000 -1.125000000000 -0.625000000000 -3.250000000000 0.750000000000 2.125000000000 0.125000000000
-0.748333333333 -1.125833333333 -0.622500000000 -3.248333333333 0.750000000000 2.122500000000 0.125833333333
-0.746666666667 -1.126666666667 -0.620000000000 -3.246666666667 0.750000000000 2.120000000000 0.126666666667
-0.745000000000 -1.127500000000 -0.617500000000 -3.245000000000 0.750000000000 2.117500000000 0.127500000000
-0.743333333333 -1.128333333333 -0.615000000000 -3.243333333333 0.750000000000 2.115000000000 0.128333333333
-0.741666666667 -1.129166666667 -0.612500000000 -3.241666666667 0.750000000000 2.112500000000 0.129166666667
-0.740000000000 -1.130000000000 -0.610000000000 -3.240000000000 0.750000000000 2.110000000000 0.130000000000
-0.738333333333 -1.130833333333 -0.607500000000 -3.238333333333 0.750000000000 2.107500000000 0.130833333333
-0.736666666667 -1.131666666667 -0.605000000000 -3.236666666667 0.750000000000 2.105000000000 0.131666666667
-0.735000000000 -1.132500000000 -0.602500000000 -3.235000000000 0.750000000000 2.102500000000 0.132500000000
-0.733333333333 -1.133333333333 -0.600000000000 -3.233333333333 0.750000000000 2.100000000000 0.133333333333
-0.731666666667 -1.134166666667 -0.597500000000 -3.231666666667 0.750000000000 2.097500000000 0.134166666667
-0.730000000000 -1.135000000000 -0.595000000000 -3.230000000000 0.750000000000 2.095000000000 0.135000000000
-0.728333333333 -1.135833333333 -0.592500000000 -3.228333333333 0.750000000000 2.092500000000 0.135833333333
-0.726666666667 -1.136666666667 -0.590000000000 -3.226666666667 0.750000000000 2.090000000000 0.136666666667
-0.725000000000 -1.137500000000 -0.587500000000 -3.225000000000 0.750000000000 2.087500000000 0.137500000000
-0.723333333333 -1.138333333333 -0.585000000000 -3.223333333333 0.750000000000 2.085000000000 0.138333333333
-0.721666666667 -1.139166666667 -0.582500000000 -3.221666666667 0.750000000000 2.082500000000 0.139166666667
-0.720000000000 -1.140000000000 -0.580000000000 -3.220000000000 0.750000000000 2.080000000000 0.140000000000
-0.718333333333 -1.140833333333 -0.577500000000 -3.218333333333 0.750000000000 2.077500000000 0.140833333333
-0.716666666667 -1.141666666667 -0.575000000000 -3.216666666667 0.750000000000 2.075000000000 0.141666666667
-0.715000000000 -1.142500000000 -0.572500000000 -3.215000000000 0.750000000000 2.072500000000 0.142500000000
-0.713333333333 -1.143333333333 -0.570000000000 -3.213333333333 0.750000000000 2.070000000000 0.143333333333
-0.711666666667 -1.144166666667 -0.567500000000 -3.211666666667 0.750000000000 2.067500000000 0.144166666667
-0.710000000000 -1.145000000000 -0.565000000000 -3.210000000000 0.750000000000 2.065000000000 0.145000000000
-0.708333333333 -1.145833333333 -0.562500000000 -3.208333333333 0.750000000000 2.062500000000 0.145833333333
-0.706666666667 -1.146666666667 -0.560000000000 -3.206666666667 0.750000000000 2.060000000000 0.146666666667
-0.705000000000 -1.147500000000 -0.557500000000 -3.205000000000 0.750000000000 2.057500000000 0.147500000000
-0.703333333333 -1.148333333333 -0.555000000000 -3.203333333333 0.750000000000 2.055000000000 0.148333333333
-0.701666666667 -1.149166666667 -0.552500000000 -3.201666666667 0.750000000000 2.052500000000 0.149166666667
-0.700000000000 -1.150000000000 -0.550000000000 -3.200000000000 0.750000000000 2.050000000000 0.150000000000
-0.698333333333 -1.150833333333 -0.547500000000 -3.198333333333 0.750000000000 2.047500000000 0.150833333333
-0.696666666667 -1.151666666667 -0.545000000000 -3.196666666667 0.750000000000 2.045000000000 0.151666666667
-0.695000000000 -1.152500000000 -0.542500000000 -3.195000000000 0.750000000000 2.042500000000 0.152500000000
-0.693333333333 -1.153333333333 -0.540000000000 -3.193333333333 0.750000000000 2.040000000000 0.153333333333
-0.691666666667 -1.154166666667 -0.537500000000 -3.191666666667 0.750000000000 2.037500000000 0.154166666667
-0.690000000000 -1.155000000000 -0.535000000000 -3.190000000000 0.750000000000 2.035000000000 0.155000000000
-0.688333333333 -1.155833333333 -0.532500000000 -3.188333333333 0.750000000000 2.032500000000 0.155833333333
-0.686666666667 -1.156666666667 -0.530000000000 -3.186666666667 0.750000000000 2.030000000000 0.156666666667
-0.685000000000 -1.157500000000 -0.527500000000 -3.185000000000 0.750000000000 2.027500000000 0.157500000000
-0.683333333333 -1.158333333333 -0.525000000000 -3.183333333333 0.750000000000 2.025000000000 0.158333333333
-0.681666666667 -1.159166666667 -0.522500000000 -3.181666666667 0.750000000000 2.022500000000 0.159166666667
-0.680000000000 -1.160000000000 -0.520000000000 -3.180000000000 0.750000000000 2.020000000000 0.160000000000
-0.678333333333 -1.160833333333 -0.517500000000 -3.178333333333 0.750000000000 2.017500000000 0.160833333333
-0.676666666667 -1.161666666667 -0.515000000000 -3.176666666667 0.750000000000 2.015000000000 0.161666666667
-0.675000000000 -1.162500000000 -0.512500000000 -3.175000000000 0.750000000000 2.012500000000 0.162500000000
-0.673333333333 -1.163333333333 -0.510000000000 -3.173333333333 0.750000000000 2.010000000000 0.163333333333
-0.671666666667 -1.164166666667 -0.507500000000 -3.171666666667 0.750000000000 2.007500000000 0.164166666667
-0.670000000000 -1.165000000000 -0.505000000000 -3.170000000000 0.750000000000 2.005000000000 0.165000000000
-0.668333333333 -1.165833333333 -0.502500000000 -3.168333333333 0.750000000000 2.002500000000 0.165833333333
-0.666666666667 -1.166666666667 -0.500000000000 -3.166666666667 0.750000000000 2.000000000000 0.166666666667
-0.665000000000 -1.167500000000 -0.497500000000 -3.165000000000 0.750000000000 1.997500000000 0.167500000000
-0.663333333333 -1.168333333333 -0.495000000000 -3.163333333333 0.750000000000 1.995000000000 0.168333333333
-0.661666666667 -1.169166666667 -0.492500000000 -3.161666666667 0.750000000000 1.992500000000 0.169166666667
-0.660000000000 -1.170000000000 -0.490000000000 -3.160000000000 0.750000000000 1.990000000000 0.170000000000
-0.658333333333 -1.170833333333 -0.487500000000 -3.158333333333 0.750000000000 1.987500000000 0.170833333333
-0.656666666667 -1.171666666667 -0.485000000000 -3.156666666667 0.750000000000 1.985000000000 0.171666666667
-0.655000000000 -1.172500000000 -0.482500000000 -3.155000000000 0.750000000000 1.982500000000 0.172500000000
-0.653333333333 -1.173333333333 -0.480000000000 -3.153333333333 0.750000000000 1.980000000000 0.173333333333
-0.651666666667 -1.174166666667 -0.477500000000 -3.151666666667 0.750000000000 1.977500000000 0.174166666667
-0.650000000000 -1.175000000000 -0.475000000000 -3.150000000000 0.750000000000 1.975000000000 0.175000000000
-0.648333333333 -1.175833333333 -0.472500000000 -3.148333333333 0.750000000000 1.972500000000 0.175833333333
-0.646666666667 -1.176666666667 -0.470000000000 -3.146666666667 0.750000000000 1.970000000000 0.176666666667
-0.645000000000 -1.177500000000 -0.467500000000 -3.145000000000 0.750000000000 1.967500000000 0.177500000000
-0.643333333333 -1.178333333333 -0.465000000000 -3.143333333333 0.750000000000 1.965000000000 0.178333333333
-0.641666666667 -1.179166666667 -0.462500000000 -3.141666666667 0.750000000000 1.962500000000 0.179166666667
-0.640000000000 -1.180000000000 -0.460000000000 -3.140000000000 0.750000000000 1.960000000000 0.180000000000
-0.638333333333 -1.180833333333 -0.457500000000 -3.138333333333 0.750000000000 1.957500000000 0.180833333333
-0.636666666667 -1.181666666667 -0.455000000000 -3.136666666667 0.750000000000 1.955000000000 0.181666666667
-0.635000000000 -1.182500000000 -0.452500000000 -3.135000000000 0.750000000000 1.952500000000 0.182500000000
-0.633333333333 -1.183333333333 -0.450000000000 -3.133333333333 0.750000000000 1.950000000000 0.183333333333
-0.631666666667 -1.184166666667 -0.447500000000 -3.131666666667 0.750000000000 1.947500000000 0.184166666667
-0.630000000000 -1.185000000000 -0.445000000000 -3.130000000000 0.750000000000 1.945000000000 0.185000000000
-0.628333333333 -1.185833333333 -0.442500000000 -3.128333333333 0.750000000000 1.942500000000 0.185833333333
-0.626666666667 -1.186666666667 -0.440000000000 -3.126666666667 0.750000000000 1.940000000000 0.186666666667
-0.625000000000 -1.187500000000 -0.437500000000 -3.125000000000 0.750000000000 1.937500000000 0.187500000000
-0.623333333333 -1.188333333333 -0.435000000000 -3.123333333333 0.750000000000 1.935000000000 0.188333333333
-0.621666666667 -1.189166666667 -0.432500000000 -3.121666666667 0.750000000000 1.932500000000 0.189166666667
-0.620000000000 -1.190000000000 -0.430000000000 -3.120000000000 0.750000000000 1.930000000000 0.190000000000
-0.618333333333 -1.190833333333 -0.427500000000 -3.118333333333 0.750000000000 1.927500000000 0.190833333333
-0.616666666667 -1.191666666667 -0.425000000000 -3.116666666667 0.750000000000 1.925000000000 0.191666666667
-0.615000000000 -1.192500000000 -0.422500000000 -3.115000000000 0.750000000000 1.922500000000 0.192500000000
-0.613333333333 -1.193333333333 -0.420000000000 -3.113333333333 0.750000000000 1.920000000000 0.193333333333
-0.611666666667 -1.194166666667 -0.417500000000 -3.111666666667 0.750000000000 1.917500000000 0.194166666667
-0.610000000000 -1.195000000000 -0.415000000000 -3.110000000000 0.750000000000 1.915000000000 0.195000000000
-0.608333333333 -1.195833333333 -0.412500000000 -3.108333333333 0.750000000000 1.912500000000 0.195833333333
-0.606666666667 -1.196666666667 -0.410000000000 -3.106666666667 0.750000000000 1.910000000000 0.196666666667
-0.605000000000 -1.197500000000 -0.407500000000 -3.105000000000 0.750000000000 1.907500000000 0.197500000000
-0.603333333333 -1.198333333333 -0.405000000000 -3.103333333333 0.750000000000 1.905000000000 0.198333333333
-0.601666666667 -1.199166666667 -0.402500000000 -3.101666666667 0.750000000000 1.902500000000 0.199166666667
-0.600000000000 -1.200000000000 -0.400000000000 -3.100000000000 0.750000000000 1.900000000000 0.200000000000
-0.598333333333 -1.200833333333 -0.397500000000 -3.098333333333 0.750000000000 1.897500000000 0.200833333333
-0.596666666667 -1.201666666667 -0.395000000000 -3.096666666667 0.750000000000 1.895000000000 0.201666666667
-0.595000000000 -1.202500000000 -0.392500000000 -3.095000000000 0.750000000000 1.892500000000 0.202500000000
-0.593333333333 -1.203333333333 -0.390000000000 -3.093333333333 0.750000000000 1.890000000000 0.203333333333
-0.591666666667 -1.204166666667 -0.387500000000 -3.091666666667 0.750000000000 1.887500000000 0.204166666667
-0.590000000000 -1.205000000000 -0.385000000000 -3.090000000000 0.750000000000 1.885000000000 0.205000000000
-0.588333333333 -1.205833333333 -0.382500000000 -3.088333333333 0.750000000000 1.882500000000 0.205833333333
-0.586666666667 -1.206666666667 -0.380000000000 -3.086666666667 0.750000000000 1.880000000000 0.206666666667
-0.585000000000 -1.207500000000 -0.377500000000 -3.085000000000 0.750000000000 1.877500000000 0.207500000000
-0.583333333333 -1.208333333333 -0.375000000000 -3.083333333333 0.750000000000 1.875000000000 0.208333333333
-0.581666666667 -1.209166666667 -0.372500000000 -3.081666666667 0.750000000000 1.872500000000 0.209166666667
-0.580000000000 -1.210000000000 -0.370000000000 -3.080000000000 0.750000000000 1.870000000000 0.210000000000
-0.578333333333 -1.210833333333 -0.367500000000 -3.078333333333 0.750000000000 1.867500000000 0.210833333333
-0.576666666667 -1.211666666667 -0.365000000000 -3.076666666667 0.750000000000 1.865000000000 0.211666666667
-0.575000000000 -1.212500000000 -0.362500000000 -3.075000000000 0.750000000000 1.862500000000 0.212500000000
-0.573333333333 -1.213333333333 -0.360000000000 -3.073333333333 0.750000000000 1.860000000000 0.213333333333
-0.571666666667 -1.214166666667 -0.357500000000 -3.071666666667 0.750000000000 1.857500000000 0.214166666667
-0.570000000000 -1.215000000000 -0.355000000000 -3.070000000000 0.750000000000 1.855000000000 0.215000000000
-0.568333333333 -1.215833333333 -0.352500000000 -3.068333333333 0.750000000000 1.852500000000 0.215833333333
-0.566666666667 -1.216666666667 -0.350000000000 -3.066666666667 0.750000000000 1.850000000000 0.216666666667
-0.565000000000 -1.217500000000 -0.347500000000 -3.065000000000 0.750000000000 1.847500000000 0.217500000000
-0.563333333333 -1.218333333333 -0.345000000000 -3.063333333333 0.750000000000 1.845000000000 0.218333333333
-0.561666666667 -1.219166666667 -0.342500000000 -3.061666666667 0.750000000000 1.842500000000 0.219166666667
-0.560000000000 -1.220000000000 -0.340000000000 -3.060000000000 0.750000000000 1.840000000000 0.220000000000
-0.558333333333 -1.220833333333 -0.337500000000 -3.058333333333 0.750000000000 1.837500000000 0.220833333333
-0.556666666667 -1.221666666667 -0.335000000000 -3.056666666667 0.750000000000 1.835000000000 0.221666666667
-0.555000000000 -1.222500000000 -0.332500000000 -3.055000000000 0.750000000000 1.832500000000 0.222500000000
-0.553333333333 -1.223333333333 -0.330000000000 -3.053333333333 0.750000000000 1.830000000000 0.223333333333
-0.551666666667 -1.224166666667 -0.327500000000 -3.051666666667 0.750000000000 1.827500000000 0.224166666667
-0.550000000000 -1.225000000000 -0.325000000000 -3.050000000000 0.750000000000 1.825000000000 0.225000000000
-0.548333333333 -1.225833333333 -0.322500000000 -3.048333333333 0.750000000000 1.822500000000 0.225833333333
-0.546666666667 -1.226666666667 -0.320000000000 -3.046666666667 0.750000000000 1.820000000000 0.226666666667
-0.545000000000 -1.227500000000 -0.317500000000 -3.045000000000 0.750000000000 1.817500000000 0.227500000000
-0.543333333333 -1.228333333333 -0.315000000000 -3.043333333333 0.750000000000 1.815000000000 0.228333333333
-0.541666666667 -1.229166666667 -0.312500000000 -3.041666666667 0.750000000000 1.812500000000 0.229166666667
-0.540000000000 -1.230000000000 -0.310000000000 -3.040000000000 0.750000000000 1.810000000000 0.230000000000
-0.538333333333 -1.230833333333 -0.307500000000 -3.038333333333 0.750000000000 1.807500000000 0.230833333333
-0.536666666667 -1.231666666667 -0.305000000000 -3.036666666667 0.750000000000 1.805000000000 0.231666666667
-0.535000000000 -1.232500000000 -0.302500000000 -3.035000000000 0.750000000000 1.802500000000 0.232500000000
-0.533333333333 -1.233333333333 -0.300000000000 -3.033333333333 0.750000000000 1.800000000000 0.233333333333
-0.531666666667 -1.234166666667 -0.297500000000 -3.031666666667 0.750000000000 1.797500000000 0.234166666667
-0.530000000000 -1.235000000000 -0.295000000000 -3.030000000000 0.750000000000 1.795000000000 0.235000000000
-0.528333333333 -1.235833333333 -0.292500000000 -3.028333333333 0.750000000000 1.792500000000 0.235833333333
-0.526666666667 -1.236666666667 -0.290000000000 -3.026666666667 0.750000000000 1.790000000000 0.236666666667
-0.525000000000 -1.237500000000 -0.287500000000 -3.025000000000 0.750000000000 1.787500000000 0.237500000000
-0.523333333333 -1.238333333333 -0.285000000000 -3.023333333333 0.750000000000 1.785000000000 0.238333333333
-0.521666666667 -1.239166666667 -0.282500000000 -3.021666666667 0.750000000000 1.782500000000 0.239166666667
-0.520000000000 -1.240000000000 -0.280000000000 -3.020000000000 0.750000000000 1.780000000000 0.240000000000
-0.518333333333 -1.240833333333 -0.277500000000 -3.018333333333 0.750000000000 1.777500000000 0.240833333333
-0.516666666667 -1.241666666667 -0.275000000000 -3.016666666667 0.750000000000 1.775000000000 0.241666666667
-0.515000000000 -1.242500000000 -0.272500000000 -3.015000000000 0.750000000000 1.772500000000 0.242500000000
-0.513333333333 -1.243333333333 -0.270000000000 -3.013333333333 0.750000000000 1.770000000000 0.243333333333
-0.511666666667 -1.244166666667 -0.267500000000 -3.011666666667 0.750000000000 1.767500000000 0.244166666667
-0.510000000000 -1.245000000000 -0.265000000000 -3.010000000000 0.750000000000 1.765000000000 0.245000000000
-0.508333333333 -1.245833333333 -0.262500000000 -3.008333333333 0.750000000000 1.762500000000 0.245833333333
-0.506666666667 -1.246666666667 -0.260000000000 -3.006666666667 0.750000000000 1.760000000000 0.246666666667
-0.505000000000 -1.247500000000 -0.257500000000 -3.005000000000 0.750000000000 1.757500000000 0.247500000000
-0.503333333333 -1.248333333333 -0.255000000000 -3.003333333333 0.750000000000 1.755000000000 0.248333333333
-0.501666666667 -1.249166666667 -0.252500000000 -3.001666666667 0.750000000000 1.752500000000 0.249166666667
-0.500000000000 -1.250000000000 -0.250000000000 -3.000000000000 0.750000000000 1.750000000000 0.250000000000
-0.498333333333 -1.250833333333 -0.247500000000 -2.998333333333 0.750000000000 1.747500000000 0.250833333333
-0.496666666667 -1.251666666667 -0.245000000000 -2.996666666667 0.750000000000 1.745000000000 0.251666666667
-0.495000000000 -1.252500000000 -0.242500000000 -2.995000000000 0.750000000000 1.742500000000 0.252500000000
-0.493333333333 -1.253333333333 -0.240000000000 -2.993333333333 0.750000000000 1.740000000000 0.253333333333
-0.491666666667 -1.254166666667 -0.237500000000 -2.991666666667 0.750000000000 1.737500000000 0.254166666667
-0.490000000000 -1.255000000000 -0.235000000000 -2.990000000000 0.750000000000 1.735000000000 0.255000000000
-0.488333333333 -1.255833333333 -0.232500000000 -2.988333333333 0.750000000000 1.732500000000 0.255833333333
-0.486666666667 -1.256666666667 -0.230000000000 -2.986666666667 0.750000000000 1.730000000000 0.256666666667
-0.485000000000 -1.257500000000 -0.227500000000 -2.985000000000 0.750000000000 1.727500000000 0.257500000000
-0.483333333333 -1.258333333333 -0.225000000000 -2.983333333333 0.750000000000 1.725000000000 0.258333333333
-0.481666666667 -1.259166666667 -0.222500000000 -2.981666666667 0.750000000000 1.722500000000 0.259166666667
-0.480000000000 -1.260000000000 -0.220000000000 -2.980000000000 0.750000000000 1.720000000000 0.260000000000
-0.478333333333 -1.260833333333 -0.217500000000 -2.978333333333 0.750000000000 1.717500000000 0.260833333333
-0.476666666667 -1.261666666667 -0.215000000000 -2.976666666667 0.750000000000 1.715000000000 0.261666666667
-0.475000000000 -1.262500000000 -0.212500000000 -2.975000000000 0.750000000000 1.712500000000 0.262500000000
-0.473333333333 -1.263333333333 -0.210000000000 -2.973333333333 0.750000000000 1.710000000000 0.263333333333
-0.471666666667 -1.264166666667 -0.207500000000 -2.971666666667 0.750000000000 1.707500000000 0.264166666667
-0.470000000000 -1.265000000000 -0.205000000000 -2.970000000000 0.750000000000 1.705000000000 0.265000000000
-0.468333333333 -1.265833333333 -0.202500000000 -2.968333333333 0.750000000000 1.702500000000 0.265833333333
-0.466666666667 -1.266666666667 -0.200000000000 -2.966666666667 0.750000000000 1.700000000000 0.266666666667
-0.465000000000 -1.267500000000 -0.197500000000 -2.965000000000 0.750000000000 1.697500000000 0.267500000000
-0.463333333333 -1.268333333333 -0.195000000000 -2.963333333333 0.750000000000 1.695000000000 0.268333333333
-0.461666666667 -1.269166666667 -0.192500000000 -2.961666666667 0.750000000000 1.692500000000 0.269166666667
-0.460000000000 -1.270000000000 -0.190000000000 -2.960000000000 0.750000000000 1.690000000000 0.270000000000
-0.458333333333 -1.270833333333 -0.187500000000 -2.958333333333 0.750000000000 1.687500000000 0.270833333333
-0.456666666667 -1.271666666667 -0.185000000000 -2.956666666667 0.750000000000 1.685000000000 0.271666666667
-0.455000000000 -1.272500000000 -0.182500000000 -2.955000000000 0.750000000000 1.682500000000 0.272500000000
-0.453333333333 -1.273333333333 -0.180000000000 -2.953333333333 0.750000000000 1.680000000000 0.273333333333
-0.451666666667 -1.274166666667 -0.177500000000 -2.951666666667 0.750000000000 1.677500000000 0.274166666667
-0.450000000000 -1.275000000000 -0.175000000000 -2.950000000000 0.750000000000 1.675000000000 0.275000000000
-0.448333333333 -1.275833333333 -0.172500000000 -2.948333333333 0.750000000000 1.672500000000 0.275833333333
-0.446666666667 -1.276666666667 -0.170000000000 -2.946666666667 0.750000000000 1.670000000000 0.276666666667
-0.445000000000 -1.277500000000 -0.167500000000 -2.945000000000 0.750000000000 1.667500000000 0.277500000000
-0.443333333333 -1.278333333333 -0.165000000000 -2.943333333333 0.750000000000 1.665000000000 0.278333333333
-0.441666666667 -1.279166666667 -0.162500000000 -2.941666666667 0.750000000000 1.662500000000 0.279166666667
-0.440000000000 -1.280000000000 -0.160000000000 -2.940000000000 0.750000000000 1.660000000000 0.280000000000
-0.438333333333 -1.280833333333 -0.157500000000 -2.938333333333 0.750000000000 1.657500000000 0.280833333333
-0.436666666667 -1.281666666667 -0.155000000000 -2.936666666667 0.750000000000 1.655000000000 0.281666666667
-0.435000000000 -1.282500000000 -0.152500000000 -2.935000000000 0.750000000000 1.652500000000 0.282500000000
-0.433333333333 -1.283333333333 -0.150000000000 -2.933333333333 0.750000000000 1.650000000000 0.283333333333
-0.431666666667 -1.284166666667 -0.147500000000 -2.931666666667 0.750000000000 1.647500000000 0.284166666667
-0.430000000000 -1.285000000000 -0.145000000000 -2.930000000000 0.750000000000 1.645000000000 0.285000000000
-0.428333333333 -1.285833333333 -0.142500000000 -2.928333333333 0.750000000000 1.642500000000 0.285833333333
-0.426666666667 -1.286666666667 -0.140000000000 -2.926666666667 0.750000000000 1.640000000000 0.286666666667
-0.425000000000 -1.287500000000 -0.137500000000 -2.925000000000 0.750000000000 1.637500000000 0.287500000000
-0.423333333333 -1.288333333333 -0.135000000000 -2.923333333333 0.750000000000 1.635000000000 0.288333333333
-0.421666666667 -1.289166666667 -0.132500000000 -2.921666666667 0.750000000000 1.632500000000 0.289166666667
-0.420000000000 -1.290000000000 -0.130000000000 -2.920000000000 0.750000000000 1.630000000000 0.290000000000
-0.418333333333 -1.290833333333 -0.127500000000 -2.918333333333 0.750000000000 1.627500000000 0.290833333333
-0.416666666667 -1.291666666667 -0.125000000000 -2.916666666667 0.750000000000 1.625000000000 0.291666666667
-0.415000000000 -1.292500000000 -0.122500000000 -2.915000000000 0.750000000000 1.622500000000 0.292500000000
-0.413333333333 -1.293333333333 -0.120000000000 -2.913333333333 0.750000000000 1.620000000000 0.293333333333
-0.411666666667 -1.294166666667 -0.117500000000 -2.911666666667 0.750000000000 1.617500000000 0.294166666667
-0.410000000000 -1.295000000000 -0.115000000000 -2.910000000000 0.750000000000 1.615000000000 0.295000000000
-0.408333333333 -1.295833333333 -0.112500000000 -2.908333333333 0.750000000000 1.612500000000 0.295833333333
-0.406666666667 -1.296666666667 -0.110000000000 -2.906666666667 0.750000000000 1.610000000000 0.296666666667
-0.405000000000 -1.297500000000 -0.107500000000 -2.905000000000 0.750000000000 1.607500000000 0.297500000000
-0.403333333333 -1.298333333333 -0.105000000000 -2.903333333333 0.750000000000 1.605000000000 0.298333333333
-0.401666666667 -1.299166666667 -0.102500000000 -2.901666666667 0.750000000000 1.602500000000 0.299166666667
-0.400000000000 -1.300000000000 -0.100000000000 -2.900000000000 0.750000000000 1.600000000000 0.300000000000
-0.398333333333 -1.300833333333 -0.097500000000 -2.898333333333 0.750000000000 1.597500000000 0.300833333333
-0.396666666667 -1.301666666667 -0.095000000000 -2.896666666667 0.750000000000 1.595000000000 0.301666666667
-0.395000000000 -1.302500000000 -0.092500000000 -2.895000000000 0.750000000000 1.592500000000 0.302500000000
-0.393333333333 -1.303333333333 -0.090000000000 -2.893333333333 0.750000000000 1.590000000000 0.303333333333
-0.391666666667 -1.304166666667 -0.087500000000 -2.891666666667 0.750000000000 1.587500000000 0.304166666667
-0.390000000000 -1.305000000000 -0.085000000000 -2.890000000000 0.750000000000 1.585000000000 0.305000000000
-0.388333333333 -1.305833333333 -0.082500000000 -2.888333333333 0.750000000000 1.582500000000 0.305833333333
-0.386666666667 -1.306666666667 -0.080000000000 -2.886666666667 0.750000000000 1.580000000000 0.306666666667
-0.385000000000 -1.307500000000 -0.077500000000 -2.885000000000 0.750000000000 1.577500000000 0.307500000000
-0.383333333333 -1.308333333333 -0.075000000000 -2.883333333333 0.750000000000 1.575000000000 0.308333333333
-0.381666666667 -1.309166666667 -0.072500000000 -2.881666666667 0.750000000000 1.572500000000 0.309166666667
-0.380000000000 -1.310000000000 -0.070000000000 -2.880000000000 0.750000000000 1.570000000000 0.310000000000
-0.378333333333 -1.310833333333 -0.067500000000 -2.878333333333 0.750000000000 1.567500000000 0.310833333333
-0.376666666667 -1.311666666667 -0.065000000000 -2.876666666667 0.750000000000 1.565000000000 0.311666666667
-0.375000000000 -1.312500000000 -0.062500000000 -2.875000000000 0.750000000000 1.562500000000 0.312500000000
-0.373333333333 -1.313333333333 -0.060000000000 -2.873333333333 0.750000000000 1.560000000000 0.313333333333
-0.371666666667 -1.314166666667 -0.057500000000 -2.871666666667 0.750000000000 1.557500000000 0.314166666667
-0.370000000000 -1.315000000000 -0.055000000000 -2.870000000000 0.750000000000 1.555000000000 0.315000000000
-0.368333333333 -1.315833333333 -0.052500000000 -2.868333333333 0.750000000000 1.552500000000 0.315833333333
-0.366666666667 -1.316666666667 -0.050000000000 -2.866666666667 0.750000000000 1.550000000000 0.316666666667
-0.365000000000 -1.317500000000 -0.047500000000 -2.865000000000 0.750000000000 1.547500000000 0.317500000000
-0.363333333333 -1.318333333333 -0.045000000000 -2.863333333333 0.750000000000 1.545000000000 0.318333333333
-0.361666666667 -1.319166666667 -0.042500000000 -2.861666666667 0.750000000000 1.542500000000 0.319166666667
-0.360000000000 -1.320000000000 -0.040000000000 -2.860000000000 0.750000000000 1.540000000000 0.320000000000
-0.358333333333 -1.320833333333 -0.037500000000 -2.858333333333 0.750000000000 1.537500000000 0.320833333333
-0.356666666667 -1.321666666667 -0.035000000000 -2.856666666667 0.750000000000 1.535000000000 0.321666666667
-0.355000000000 -1.322500000000 -0.032500000000 -2.855000000000 0.750000000000 1.532500000000 0.322500000000
-0.353333333333 -1.323333333333 -0.030000000000 -2.853333333333 0.750000000000 1.530000000000 0.323333333333
-0.351666666667 -1.324166666667 -0.027500000000 -2.851666666667 0.750000000000 1.527500000000 0.324166666667
-0.350000000000 -1.325000000000 -0.025000000000 -2.850000000000 0.750000000000 1.525000000000 0.325000000000
-0.348333333333 -1.325833333333 -0.022500000000 -2.848333333333 0.750000000000 1.522500000000 0.325833333333
-0.346666666667 -1.326666666667 -0.020000000000 -2.846666666667 0.750000000000 1.520000000000 0.326666666667
-0.345000000000 -1.327500000000 -0.017500000000 -2.845000000000 0.750000000000 1.517500000000 0.327500000000
-0.343333333333 -1.328333333333 -0.015000000000 -2.843333333333 0.750000000000 1.515000000000 0.328333333333
-0.341666666667 -1.329166666667 -0.012500000000 -2.841666666667 0.750000000000 1.512500000000 0.329166666667
-0.340000000000 -1.330000000000 -0.010000000000 -2.840000000000 0.750000000000 1.510000000000 0.330000000000
-0.338333333333 -1.330833333333 -0.007500000000 -2.838333333333 0.750000000000 1.507500000000 0.330833333333
-0.336666666667 -1.331666666667 -0.005000000000 -2.836666666667 0.750000000000 1.505000000000 0.331666666667
-0.335000000000 -1.332500000000 -0.002500000000 -2.835000000000 0.750000000000 1.502500000000 0.332500000000
-0.333333333333 -1.333333333333 0.000000000000 -2.833333333333 0.750000000000 1.500000000000 0.333333333333
-0.331666666667 -1.334166666667 0.002500000000 -2.831666666667 0.750000000000 1.497500000000 0.334166666667
-0.330000000000 -1.335000000000 0.005000000000 -2.830000000000 0.750000000000 1.495000000000 0.335000000000
-0.328333333333 -1.335833333333 0.007500000000 -2.828333333333 0.750000000000 1.492500000000 0.335833333333
-0.326666666667 -1.336666666667 0.010000000000 -2.826666666667 0.750000000000 1.490000000000 0.336666666667
-0.325000000000 -1.337500000000 0.012500000000 -2.825000000000 0.750000000000 1.487500000000 0.337500000000
-0.323333333333 -1.338333333333 0.015000000000 -2.823333333333 0.750000000000 1.485000000000 0.338333333333
-0.321666666667 -1.339166666667 0.017500000000 -2.821666666667 0.750000000000 1.482500000000 0.339166666667
-0.320000000000 -1.340000000000 0.020000000000 -2.820000000000 0.750000000000 1.480000000000 0.340000000000
-0.318333333333 -1.340833333333 0.022500000000 -2.818333333333 0.750000000000 1.477500000000 0.340833333333
-0.316666666667 -1.341666666667 0.025000000000 -2.816666666667 0.750000000000 1.475000000000 0.341666666667
-0.315000000000 -1.342500000000 0.027500000000 -2.815000000000 0.750000000000 1.472500000000 0.342500000000
-0.313333333333 -1.343333333333 0.030000000000 -2.813333333333 0.750000000000 1.470000000000 0.343333333333
-0.311666666667 -1.344166666667 0.032500000000 -2.811666666667 0.750000000000 1.467500000000 0.344166666667
-0.310000000000 -1.345000000000 0.035000000000 -2.810000000000 0.750000000000 1.465000000000 0.345000000000
-0.308333333333 -1.345833333333 0.037500000000 -2.808333333333 0.750000000000 1.462500000000 0.345833333333
-0.306666666667 -1.346666666667 0.040000000000 -2.806666666667 0.750000000000 1.460000000000 0.346666666667
-0.305000000000 -1.347500000000 0.042500000000 -2.805000000000 0.750000000000 1.457500000000 0.347500000000
-0.303333333333 -1.348333333333 0.045000000000 -2.803333333333 0.750000000000 1.455000000000 0.348333333333
-0.301666666667 -1.349166666667 0.047500000000 -2.801666666667 0.750000000000 1.452500000000 0.349166666667
-0.300000000000 -1.350000000000 0.050000000000 -2.800000000000 0.750000000000 1.450000000000 0.350000000000
-0.298333333333 -1.350833333333 0.052500000000 -2.798333333333 0.750000000000 1.447500000000 0.350833333333
-0.296666666667 -1.351666666667 0.055000000000 -2.796666666667 0.750000000000 1.445000000000 0.351666666667
-0.295000000000 -1.352500000000 0.057500000000 -2.795000000000 0.750000000000 1.442500000000 0.352500000000
-0.293333333333 -1.353333333333 0.060000000000 -2.793333333333 0.750000000000 1.440000000000 0.353333333333
-0.291666666667 -1.354166666667 0.062500000000 -2.791666666667 0.750000000000 1.437500000000 0.354166666667
-0.290000000000 -1.355000000000 0.065000000000 -2.790000000000 0.750000000000 1.435000000000 0.355000000000
-0.288333333333 -1.355833333333 0.067500000000 -2.788333333333 0.750000000000 1.432500000000 0.355833333333
-0.286666666667 -1.356666666667 0.070000000000 -2.786666666667 0.750000000000 1.430000000000 0.356666666667
-0.285000000000 -1.357500000000 0.072500000000 -2.785000000000 0.750000000000 1.427500000000 0.357500000000
-0.283333333333 -1.358333333333 0.075000000000 -2.783333333333 0.750000000000 1.425000000000 0.358333333333
-0.281666666667 -1.359166666667 0.077500000000 -2.781666666667 0.750000000000 1.422500000000 0.359166666667
-0.280000000000 -1.360000000000 0.080000000000 -2.780000000000 0.750000000000 1.420000000000 0.360000000000
-0.278333333333 -1.360833333333 0.082500000000 -2.778333333333 0.750000000000 1.417500000000 0.360833333333
-0.276666666667 -1.361666666667 0.085000000000 -2.776666666667 0.750000000000 1.415000000000 0.361666666667
-0.275000000000 -1.362500000000 0.087500000000 -2.775000000000 0.750000000000 1.412500000000 0.362500000000
-0.273333333333 -1.363333333333 0.090000000000 -2.773333333333 0.750000000000 1.410000000000 0.363333333333
-0.271666666667 -1.364166666667 0.092500000000 -2.771666666667 0.750000000000 1.407500000000 0.364166666667
-0.270000000000 -1.365000000000 0.095000000000 -2.770000000000 0.750000000000 1.405000000000 0.365000000000
-0.268333333333 -1.365833333333 0.097500000000 -2.768333333333 0.750000000000 1.402500000000 0.365833333333
-0.266666666667 -1.366666666667 0.100000000000 -2.766666666667 0.750000000000 1.400000000000 0.366666666667
-0.265000000000 -1.367500000000 0.102500000000 -2.765000000000 0.750000000000 1.397500000000 0.367500000000
-0.263333333333 -1.368333333333 0.105000000000 -2.763333333333 0.750000000000 1.395000000000 0.368333333333
-0.261666666667 -1.369166666667 0.107500000000 -2.761666666667 0.750000000000 1.392500000000 0.369166666667
-0.260000000000 -1.370000000000 0.110000000000 -2.760000000000 0.750000000000 1.390000000000 0.370000000000
-0.258333333333 -1.370833333333 0.112500000000 -2.758333333333 0.750000000000 1.387500000000 0.370833333333
-0.256666666667 -1.371666666667 0.115000000000 -2.756666666667 0.750000000000 1.385000000000 0.371666666667
-0.255000000000 -1.372500000000 0.117500000000 -2.755000000000 0.750000000000 1.382500000000 0.372500000000
-0.253333333333 -1.373333333333 0.120000000000 -2.753333333333 0.750000000000 1.380000000000 0.373333333333
-0.251666666667 -1.374166666667 0.122500000000 -2.751666666667 0.750000000000 1.377500000000 0.374166666667
-0.250000000000 -1.375000000000 0.125000000000 -2.750000000000 0.750000000000 1.375000000000 0.375000000000
-0.248333333333 -1.375833333333 0.127500000000 -2.748333333333 0.750000000000 1.372500000000 0.375833333333
-0.246666666667 -1.376666666667 0.130000000000 -2.746666666667 0.750000000000 1.370000000000 0.376666666667
-0.245000000000 -1.377500000000 0.132500000000 -2.745000000000 0.750000000000 1.367500000000 0.377500000000
-0.243333333333 -1.378333333333 0.135000000000 -2.743333333333 0.750000000000 1.365000000000 0.378333333333
-0.241666666667 -1.379166666667 0.137500000000 -2.741666666667 0.750000000000 1.362500000000 0.379166666667
-0.240000000000 -1.380000000000 0.140000000000 -2.740000000000 0.750000000000 1.360000000000 0.380000000000
-0.238333333333 -1.380833333333 0.142500000000 -2.738333333333 0.750000000000 1.357500000000 0.380833333333
-0.236666666667 -1.381666666667 0.145000000000 -2.736666666667 0.750000000000 1.355000000000 0.381666666667
-0.235000000000 -1.382500000000 0.147500000000 -2.735000000000 0.750000000000 1.352500000000 0.382500000000
-0.233333333333 -1.383333333333 0.150000000000 -2.733333333333 0.750000000000 1.350000000000 0.383333333333
-0.231666666667 -1.384166666667 0.152500000000 -2.731666666667 0.750000000000 1.347500000000 0.384166666667
-0.230000000000 -1.385000000000 0.155000000000 -2.730000000000 0.750000000000 1.345000000000 0.385000000000
-0.228333333333 -1.385833333333 0.157500000000 -2.728333333333 0.750000000000 1.342500000000 0.385833333333
-0.226666666667 -1.386666666667 0.160000000000 -2.726666666667 0.750000000000 1.340000000000 0.386666666667
-0.225000000000 -1.387500000000 0.162500000000 -2.725000000000 0.750000000000 1.337500000000 0.387500000000
-0.223333333333 -1.388333333333 0.165000000000 -2.723333333333 0.750000000000 1.335000000000 0.388333333333
-0.221666666667 -1.389166666667 0.167500000000 -2.721666666667 0.750000000000 1.332500000000 0.389166666667
-0.220000000000 -1.390000000000 0.170000000000 -2.720000000000 0.750000000000 1.330000000000 0.390000000000
-0.218333333333 -1.390833333333 0.172500000000 -2.718333333333 0.750000000000 1.327500000000 0.390833333333
-0.216666666667 -1.391666666667 0.175000000000 -2.716666666667 0.750000000000 1.325000000000 0.391666666667
-0.215000000000 -1.392500000000 0.177500000000 -2.715000000000 0.750000000000 1.322500000000 0.392500000000
-0.213333333333 -1.393333333333 0.180000000000 -2.713333333333 0.750000000000 1.320000000000 0.393333333333
-0.211666666667 -1.394166666667 0.182500000000 -2.711666666667 0.750000000000 1.317500000000 0.394166666667
-0.210000000000 -1.395000000000 0.185000000000 -2.710000000000 0.750000000000 1.315000000000 0.395000000000
-0.208333333333 -1.395833333333 0.187500000000 -2.708333333333 0.750000000000 1.312500000000 0.395833333333
-0.206666666667 -1.396666666667 0.190000000000 -2.706666666667 0.750000000000 1.310000000000 0.396666666667
-0.205000000000 -1.397500000000 0.192500000000 -2.705000000000 0.750000000000 1.307500000000 0.397500000000
-0.203333333333 -1.398333333333 0.195000000000 -2.703333333333 0.750000000000 1.305000000000 0.398333333333
-0.201666666667 -1.399166666667 0.197500000000 -2.701666666667 0.750000000000 1.302500000000 0.399166666667
-0.200000000000 -1.400000000000 0.200000000000 -2.700000000000 0.750000000000 1.300000000000 0.400000000000
-0.198333333333 -1.400833333333 0.202500000000 -2.698333333333 0.750000000000 1.297500000000 0.400833333333
-0.196666666667 -1.401666666667 0.205000000000 -2.696666666667 0.750000000000 1.295000000000 0.401666666667
-0.195000000000 -1.402500000000 0.207500000000 -2.695000000000 0.750000000000 1.292500000000 0.402500000000
-0.193333333333 -1.403333333333 0.210000000000 -2.693333333333 0.750000000000 1.290000000000 0.403333333333
-0.191666666667 -1.404166666667 0.212500000000 -2.691666666667 0.750000000000 1.287500000000 0.404166666667
-0.190000000000 -1.405000000000 0.215000000000 -2.690000000000 0.750000000000 1.285000000000 0.405000000000
-0.188333333333 -1.405833333333 0.217500000000 -2.688333333333 0.750000000000 1.282500000000 0.405833333333
-0.186666666667 -1.406666666667 0.220000000000 -2.686666666667 0.750000000000 1.280000000000 0.406666666667
-0.185000000000 -1.407500000000 0.222500000000 -2.685000000000 0.750000000000 1.277500000000 0.407500000000
-0.183333333333 -1.408333333333 0.225000000000 -2.683333333333 0.750000000000 1.275000000000 0.408333333333
-0.181666666667 -1.409166666667 0.227500000000 -2.681666666667 0.750000000000 1.272500000000 0.409166666667
-0.180000000000 -1.410000000000 0.230000000000 -2.680000000000 0.750000000000 1.270000000000 0.410000000000
-0.178333333333 -1.410833333333 0.232500000000 -2.678333333333 0.750000000000 1.267500000000 0.410833333333
-0.176666666667 -1.411666666667 0.235000000000 -2.676666666667 0.750000000000 1.265000000000 0.411666666667
-0.175000000000 -1.412500000000 0.237500000000 -2.675000000000 0.750000000000 1.262500000000 0.412500000000
-0.173333333333 -1.413333333333 0.240000000000 -2.673333333333 0.750000000000 1.260000000000 0.413333333333
-0.171666666667 -1.414166666667 0.242500000000 -2.671666666667 0.750000000000 1.257500000000 0.414166666667
-0.170000000000 -1.415000000000 0.245000000000 -2.670000000000 0.750000000000 1.255000000000 0.415000000000
-0.168333333333 -1.415833333333 0.247500000000 -2.668333333333 0.750000000000 1.252500000000 0.415833333333
-0.166666666667 -1.416666666667 0.250000000000 -2.666666666667 0.750000000000 1.250000000000 0.416666666667
-0.165000000000 -1.417500000000 0.252500000000 -2.665000000000 0.750000000000 1.247500000000 0.417500000000
-0.163333333333 -1.418333333333 0.255000000000 -2.663333333333 0.750000000000 1.245000000000 0.418333333333
-0.161666666667 -1.419166666667 0.257500000000 -2.661666666667 0.750000000000 1.242500000000 0.419166666667
-0.160000000000 -1.420000000000 0.260000000000 -2.660000000000 0.750000000000 1.240000000000 0.420000000000
-0.158333333333 -1.420833333333 0.262500000000 -2.658333333333 0.750000000000 1.237500000000 0.420833333333
-0.156666666667 -1.421666666667 0.265000000000 -2.656666666667 0.750000000000 1.235000000000 0.421666666667
-0.155000000000 -1.422500000000 0.267500000000 -2.655000000000 0.750000000000 1.232500000000 0.422500000000
-0.153333333333 -1.423333333333 0.270000000000 -2.653333333333 0.750000000000 1.230000000000 0.423333333333
-0.151666666667 -1.424166666667 0.272500000000 -2.651666666667 0.750000000000 1.227500000000 0.424166666667
-0.150000000000 -1.425000000000 0.275000000000 -2.650000000000 0.750000000000 1.225000000000 0.425000000000
-0.148333333333 -1.425833333333 0.277500000000 -2.648333333333 0.750000000000 1.222500000000 0.425833333333
-0.146666666667 -1.426666666667 0.280000000000 -2.646666666667 0.750000000000 1.220000000000 0.426666666667
-0.145000000000 -1.427500000000 0.282500000000 -2.645000000000 0.750000000000 1.217500000000 0.427500000000
-0.143333333333 -1.428333333333 0.285000000000 -2.643333333333 0.750000000000 1.215000000000 0.428333333333
-0.141666666667 -1.429166666667 0.287500000000 -2.641666666667 0.750000000000 1.212500000000 0.429166666667
-0.140000000000 -1.430000000000 0.290000000000 -2.640000000000 0.750000000000 1.210000000000 0.430000000000
-0.138333333333 -1.430833333333 0.292500000000 -2.638333333333 0.750000000000 1.207500000000 0.430833333333
-0.136666666667 -1.431666666667 0.295000000000 -2.636666666667 0.750000000000 1.205000000000 0.431666666667
-0.135000000000 -1.432500000000 0.297500000000 -2.635000000000 0.750000000000 1.202500000000 0.432500000000
-0.133333333333 -1.433333333333 0.300000000000 -2.633333333333 0.750000000000 1.200000000000 0.433333333333
-0.131666666667 -1.434166666667 0.302500000000 -2.631666666667 0.750000000000 1.197500000000 0.434166666667
-0.130000000000 -1.435000000000 0.305000000000 -2.630000000000 0.750000000000 1.195000000000 0.435000000000
-0.128333333333 -1.435833333333 0.307500000000 -2.628333333333 0.750000000000 1.192500000000 0.435833333333
-0.126666666667 -1.436666666667 0.310000000000 -2.626666666667 0.750000000000 1.190000000000 0.436666666667
-0.125000000000 -1.437500000000 0.312500000000 -2.625000000000 0.750000000000 1.187500000000 0.437500000000
-0.123333333333 -1.438333333333 0.315000000000 -2.623333333333 0.750000000000 1.185000000000 0.438333333333
-0.121666666667 -1.439166666667 0.317500000000 -2.621666666667 0.750000000000 1.182500000000 0.439166666667
-0.120000000000 -1.440000000000 0.320000000000 -2.620000000000 0.750000000000 1.180000000000 0.440000000000
-0.118333333333 -1.440833333333 0.322500000000 -2.618333333333 0.750000000000 1.177500000000 0.440833333333
-0.116666666667 -1.441666666667 0.325000000000 -2.616666666667 0.750000000000 1.175000000000 0.441666666667
-0.115000000000 -1.442500000000 0.327500000000 -2.615000000000 0.750000000000 1.172500000000 0.442500000000
-0.113333333333 -1.443333333333 0.330000000000 -2.613333333333 0.750000000000 1.170000000000 0.443333333333
-0.111666666667 -1.444166666667 0.332500000000 -2.611666666667 0.750000000000 1.167500000000 0.444166666667
-0.110000000000 -1.445000000000 0.335000000000 -2.610000000000 0.750000000000 1.165000000000 0.445000000000
-0.108333333333 -1.445833333333 0.337500000000 -2.608333333333 0.750000000000 1.162500000000 0.445833333333
-0.106666666667 -1.446666666667 0.340000000000 -2.606666666667 0.750000000000 1.160000000000 0.446666666667
-0.105000000000 -1.447500000000 0.342500000000 -2.605000000000 0.750000000000 1.157500000000 0.447500000000
-0.103333333333 -1.448333333333 0.345000000000 -2.603333333333 0.750000000000 1.155000000000 0.448333333333
-0.101666666667 -1.449166666667 0.347500000000 -2.601666666667 0.750000000000 1.152500000000 0.449166666667
-0.100000000000 -1.450000000000 0.350000000000 -2.600000000000 0.750000000000 1.150000000000 0.450000000000
-0.098333333333 -1.450833333333 0.352500000000 -2.598333333333 0.750000000000 1.147500000000 0.450833333333
-0.096666666667 -1.451666666667 0.355000000000 -2.596666666667 0.750000000000 1.145000000000 0.451666666667
-0.095000000000 -1.452500000000 0.357500000000 -2.595000000000 0.750000000000 1.142500000000 0.452500000000
-0.093333333333 -1.453333333333 0.360000000000 -2.593333333333 0.750000000000 1.140000000000 0.453333333333
-0.091666666667 -1.454166666667 0.362500000000 -2.591666666667 0.750000000000 1.137500000000 0.454166666667
-0.090000000000 -1.455000000000 0.365000000000 -2.590000000000 0.750000000000 1.135000000000 0.455000000000
-0.088333333333 -1.455833333333 0.367500000000 -2.588333333333 0.750000000000 1.132500000000 0.455833333333
-0.086666666667 -1.456666666667 0.370000000000 -2.586666666667 0.750000000000 1.130000000000 0.456666666667
-0.085000000000 -1.457500000000 0.372500000000 -2.585000000000 0.750000000000 1.127500000000 0.457500000000
-0.083333333333 -1.458333333333 0.375000000000 -2.583333333333 0.750000000000 1.125000000000 0.458333333333
-0.081666666667 -1.459166666667 0.377500000000 -2.581666666667 0.750000000000 1.122500000000 0.459166666667
-0.080000000000 -1.460000000000 0.380000000000 -2.580000000000 0.750000000000 1.120000000000 0.460000000000
-0.078333333333 -1.460833333333 0.382500000000 -2.578333333333 0.750000000000 1.117500000000 0.460833333333
-0.076666666667 -1.461666666667 0.385000000000 -2.576666666667 0.750000000000 1.115000000000 0.461666666667
-0.075000000000 -1.462500000000 0.387500000000 -2.575000000000 0.750000000000 1.112500000000 0.462500000000
-0.073333333333 -1.463333333333 0.390000000000 -2.573333333333 0.750000000000 1.110000000000 0.463333333333
-0.071666666667 -1.464166666667 0.392500000000 -2.571666666667 0.750000000000 1.107500000000 0.464166666667
-0.070000000000 -1.465000000000 0.395000000000 -2.570000000000 0.750000000000 1.105000000000 0.465000000000
-0.068333333333 -1.465833333333 0.397500000000 -2.568333333333 0.750000000000 1.102500000000 0.465833333333
-0.066666666667 -1.466666666667 0.400000000000 -2.566666666667 0.750000000000 1.100000000000 0.466666666667
-0.065000000000 -1.467500000000 0.402500000000 -2.565000000000 0.750000000000 1.097500000000 0.467500000000
-0.063333333333 -1.468333333333 0.405000000000 -2.563333333333 0.750000000000 1.095000000000 0.468333333333
-0.061666666667 -1.469166666667 0.407500000000 -2.561666666667 0.750000000000 1.092500000000 0.469166666667
-0.060000000000 -1.470000000000 0.410000000000 -2.560000000000 0.750000000000 1.090000000000 0.470000000000
-0.058333333333 -1.470833333333 0.412500000000 -2.558333333333 0.750000000000 1.087500000000 0.470833333333
-0.056666666667 -1.471666666667 0.415000000000 -2.556666666667 0.750000000000 1.085000000000 0.471666666667
-0.055000000000 -1.472500000000 0.417500000000 -2.555000000000 0.750000000000 1.082500000000 0.472500000000
-0.053333333333 -1.473333333333 0.420000000000 -2.553333333333 0.750000000000 1.080000000000 0.473333333333
-0.051666666667 -1.474166666667 0.422500000000 -2.551666666667 0.750000000000 1.077500000000 0.474166666667
-0.050000000000 -1.475000000000 0.425000000000 -2.550000000000 0.750000000000 1.075000000000 0.475000000000
-0.048333333333 -1.475833333333 0.427500000000 -2.548333333333 0.750000000000 1.072500000000 0.475833333333
-0.046666666667 -1.476666666667 0.430000000000 -2.546666666667 0.750000000000 1.070000000000 0.476666666667
-0.045000000000 -1.477500000000 0.432500000000 -2.545000000000 0.750000000000 1.067500000000 0.477500000000
-0.043333333333 -1.478333333333 0.435000000000 -2.543333333333 0.750000000000 1.065000000000 0.478333333333
-0.041666666667 -1.479166666667 0.437500000000 -2.541666666667 0.750000000000 1.062500000000 0.479166666667
-0.040000000000 -1.480000000000 0.440000000000 -2.540000000000 0.750000000000 1.060000000000 0.480000000000
-0.038333333333 -1.480833333333 0.442500000000 -2.538333333333 0.750000000000 1.057500000000 0.480833333333
-0.036666666667 -1.481666666667 0.445000000000 -2.536666666667 0.750000000000 1.055000000000 0.481666666667
-0.035000000000 -1.482500000000 0.447500000000 -2.535000000000 0.750000000000 1.052500000000 0.482500000000
-0.033333333333 -1.483333333333 0.450000000000 -2.533333333333 0.750000000000 1.050000000000 0.483333333333
-0.031666666667 -1.484166666667 0.452500000000 -2.531666666667 0.750000000000 1.047500000000 0.484166666667
-0.030000000000 -1.485000000000 0.455000000000 -2.530000000000 0.750000000000 1.045000000000 0.485000000000
-0.028333333333 -1.485833333333 0.457500000000 -2.528333333333 0.750000000000 1.042500000000 0.485833333333
-0.026666666667 -1.486666666667 0.460000000000 -2.526666666667 0.750000000000 1.040000000000 0.486666666667
-0.025000000000 -1.487500000000 0.462500000000 -2.525000000000 0.750000000000 1.037500000000 0.487500000000
-0.023333333333 -1.488333333333 0.465000000000 -2.523333333333 0.750000000000 1.035000000000 0.488333333333
-0.021666666667 -1.489166666667 0.467500000000 -2.521666666667 0.750000000000 1.032500000000 0.489166666667
-0.020000000000 -1.490000000000 0.470000000000 -2.520000000000 0.750000000000 1.030000000000 0.490000000000
-0.018333333333 -1.490833333333 0.472500000000 -2.518333333333 0.750000000000 1.027500000000 0.490833333333
-0.016666666667 -1.491666666667 0.475000000000 -2.516666666667 0.750000000000 1.025000000000 0.491666666667
-0.015000000000 -1.492500000000 0.477500000000 -2.515000000000 0.750000000000 1.022500000000 0.492500000000
-0.013333333333 -1.493333333333 0.480000000000 -2.513333333333 0.750000000000 1.020000000000 0.493333333333
-0.011666666667 -1.494166666667 0.482500000000 -2.511666666667 0.750000000000 1.017500000000 0.494166666667
-0.010000000000 -1.495000000000 0.485000000000 -2.510000000000 0.750000000000 1.015000000000 0.495000000000
-0.008333333333 -1.495833333333 0.487500000000 -2.508333333333 0.750000000000 1.012500000000 0.495833333333
-0.006666666667 -1.496666666667 0.490000000000 -2.506666666667 0.750000000000 1.010000000000 0.496666666667
-0.005000000000 -1.497500000000 0.492500000000 -2.505000000000 0.750000000000 1.007500000000 0.497500000000
-0.003333333333 -1.498333333333 0.495000000000 -2.503333333333 0.750000000000 1.005000000000 0.498333333333
-0.001666666667 -1.499166666667 0.497500000000 -2.501666666667 0.750000000000 1.002500000000 0.499166666667
0.000000000000 -1.500000000000 0.500000000000 -2.500000000000 0.750000000000 1.000000000000 0.500000000000
0.001666666667 -1.501943134876 0.502500230861 -2.498333333333 0.750138331292 0.996390198458 0.500833564195
0.003333333333 -1.503883659212 0.505000920977 -2.496666666667 0.750275554608 0.992783007455 0.501667587644
0.005000000000 -1.505821585816 0.507502066673 -2.495000000000 0.750411680679 0.989178414184 0.502502066673
0.006666666667 -1.507756927374 0.510003664308 -2.493333333333 0.750546720103 0.985576405959 0.503336997641
0.008333333333 -1.509689696456 0.512505710278 -2.491666666667 0.750680683347 0.981976970211 0.504172376945
0.010000000000 -1.511619905512 0.515008201013 -2.490000000000 0.750813580752 0.978380094488 0.505008201013
0.011666666667 -1.513547566882 0.517511132977 -2.488333333333 0.750945422530 0.974785766452 0.505844466310
0.013333333333 -1.515472692786 0.520014502668 -2.486666666667 0.751076218772 0.971193973880 0.506681169335
0.015000000000 -1.517395295337 0.522518306618 -2.485000000000 0.751205979444 0.967604704663 0.507518306618
0.016666666667 -1.519315386534 0.525022541391 -2.483333333333 0.751334714393 0.964017946799 0.508355874724
0.018333333333 -1.521232978266 0.527527203585 -2.481666666667 0.751462433348 0.960433688400 0.509193870252
0.020000000000 -1.523148082316 0.530032289829 -2.480000000000 0.751589145918 0.956851917684 0.510032289829
0.021666666667 -1.525060710358 0.532537796783 -2.478333333333 0.751714861600 0.953272622975 0.510871130117
0.023333333333 -1.526970873961 0.535043721142 -2.476666666667 0.751839589776 0.949695792706 0.511710387809
0.025000000000 -1.528878584588 0.537550059628 -2.475000000000 0.751963339715 0.946121415412 0.512550059628
0.026666666667 -1.530783853602 0.540056808997 -2.473333333333 0.752086120578 0.942549479731 0.513390142330
0.028333333333 -1.532686692261 0.542563966032 -2.471666666667 0.752207941415 0.938979974406 0.514230632699
0.030000000000 -1.534587111723 0.545071527549 -2.470000000000 0.752328811170 0.935412888277 0.515071527549
0.031666666667 -1.536485123047 0.547579490393 -2.468333333333 0.752448738681 0.931848210286 0.515912823726
0.033333333333 -1.538380737194 0.550087851437 -2.466666666667 0.752567732684 0.928285929473 0.516754518103
0.035000000000 -1.540273965026 0.552596607583 -2.465000000000 0.752685801809 0.924726034974 0.517596607583
0.036666666667 -1.542164817310 0.555105755764 -2.463333333333 0.752802954586 0.921168516023 0.518439089097
0.038333333333 -1.544053304719 0.557615292938 -2.461666666667 0.752919199448 0.917613361947 0.519281959605
0.040000000000 -1.545939437831 0.560125216094 -2.460000000000 0.753034544726 0.914060562169 0.520125216094
0.041666666667 -1.547823227131 0.562635522246 -2.458333333333 0.753148998656 0.910510106202 0.520968855580
0.043333333333 -1.549704683014 0.565146208437 -2.456666666667 0.753262569379 0.906961983653 0.521812875104
0.045000000000 -1.551583815782 0.567657271736 -2.455000000000 0.753375264941 0.903416184218 0.522657271736
0.046666666667 -1.553460635649 0.570168709240 -2.453333333333 0.753487093295 0.899872697684 0.523502042573
0.048333333333 -1.555335152741 0.572680518070 -2.451666666667 0.753598062303 0.896331513925 0.524347184737
0.050000000000 -1.557207377096 0.575192695376 -2.450000000000 0.753708179738 0.892792622904 0.525192695376
0.051666666667 -1.559077318664 0.577705238331 -2.448333333333 0.753817453282 0.889256014669 0.526038571664
0.053333333333 -1.560944987312 0.580218144135 -2.446666666667 0.753925890530 0.885721679354 0.526884810802
0.055000000000 -1.562810392822 0.582731410013 -2.445000000000 0.754033498990 0.882189607178 0.527731410013
0.056666666667 -1.564673544890 0.585245033216 -2.443333333333 0.754140286087 0.878659788443 0.528578366549
0.058333333333 -1.566534453134 0.587759011016 -2.441666666667 0.754246259160 0.875132213533 0.529425677683
0.060000000000 -1.568393127086 0.590273340714 -2.440000000000 0.754351425464 0.871606872914 0.530273340714
0.061666666667 -1.570249576199 0.592788019631 -2.438333333333 0.754455792175 0.868083757134 0.531121352964
0.063333333333 -1.572103809848 0.595303045114 -2.436666666667 0.754559366386 0.864562856819 0.531969711781
0.065000000000 -1.573955837326 0.597818414534 -2.435000000000 0.754662155112 0.861044162674 0.532818414534
0.066666666667 -1.575805667850 0.600334125283 -2.433333333333 0.754764165289 0.857527665484 0.533667458617
0.068333333333 -1.577653310559 0.602850174778 -2.431666666667 0.754865403775 0.854013356108 0.534516841445
0.070000000000 -1.579498774517 0.605366560459 -2.430000000000 0.754965877353 0.850501225483 0.535366560459
0.071666666667 -1.581342068711 0.607883279785 -2.428333333333 0.755065592728 0.846991264622 0.536216613118
0.073333333333 -1.583183202055 0.610400330242 -2.426666666667 0.755164556535 0.843483464612 0.537066996908
0.075000000000 -1.585022183388 0.612917709334 -2.425000000000 0.755262775331 0.839977816612 0.537917709334
0.076666666667 -1.586859021476 0.615435414590 -2.423333333333 0.755360255604 0.836474311857 0.538768747923
0.078333333333 -1.588693725015 0.617953443558 -2.421666666667 0.755457003770 0.832972941652 0.539620110225
0.080000000000 -1.590526302627 0.620471793809 -2.420000000000 0.755553026174 0.829473697373 0.540471793809
0.081666666667 -1.592356762865 0.622990462933 -2.418333333333 0.755648329091 0.825976570468 0.541323796266
0.083333333333 -1.594185114213 0.625509448543 -2.416666666667 0.755742918730 0.822481552454 0.542176115210
0.085000000000 -1.596011365084 0.628028748272 -2.415000000000 0.755836801229 0.818988634916 0.543028748272
0.086666666667 -1.597835523823 0.630548359773 -2.413333333333 0.755929982662 0.815497809510 0.543881693106
0.088333333333 -1.599657598710 0.633068280718 -2.411666666667 0.756022469035 0.812009067956 0.544734947384
0.090000000000 -1.601477597956 0.635588508801 -2.410000000000 0.756114266292 0.808522402044 0.545588508801
0.091666666667 -1.603295529707 0.638109041734 -2.408333333333 0.756205380309 0.805037803626 0.546442375067
0.093333333333 -1.605111402043 0.640629877250 -2.406666666667 0.756295816903 0.801555264624 0.547296543917
0.095000000000 -1.606925222979 0.643151013100 -2.405000000000 0.756385581826 0.798074777021 0.548151013100
0.096666666667 -1.608737000467 0.645672447055 -2.403333333333 0.756474680767 0.794596332866 0.549005780389
0.098333333333 -1.610546742397 0.648194176905 -2.401666666667 0.756563119359 0.791119924270 0.549860843572
0.100000000000 -1.612354456593 0.650716200457 -2.400000000000 0.756650903169 0.787645543407 0.550716200457
0.101666666667 -1.614160150821 0.653238515538 -2.398333333333 0.756738037710 0.784173182513 0.551571848871
0.103333333333 -1.615963832782 0.655761119993 -2.396666666667 0.756824528434 0.780702833884 0.552427786660
0.105000000000 -1.617765510121 0.658284011685 -2.395000000000 0.756910380735 0.777234489879 0.553284011685
0.106666666667 -1.619565190418 0.660807188495 -2.393333333333 0.756995599950 0.773768142915 0.554140521828
0.108333333333 -1.621362881198 0.663330648320 -2.391666666667 0.757080191362 0.770303785468 0.554997314987
0.110000000000 -1.623158589925 0.665854389079 -2.390000000000 0.757164160196 0.766841410075 0.555854389079
0.111666666667 -1.624952324006 0.668378408702 -2.388333333333 0.757247511623 0.763381009328 0.556711742036
0.113333333333 -1.626744090789 0.670902705142 -2.386666666667 0.757330250761 0.759922575878 0.557569371809
0.115000000000 -1.628533897567 0.673427276366 -2.385000000000 0.757412382672 0.756466102433 0.558427276366
0.116666666667 -1.630321751576 0.675952120358 -2.383333333333 0.757493912368 0.753011581757 0.559285453691
0.118333333333 -1.632107659997 0.678477235118 -2.381666666667 0.757574844807 0.749559006670 0.560143901785
0.120000000000 -1.633891629955 0.681002618665 -2.380000000000 0.757655184897 0.746108370045 0.561002618665
0.121666666667 -1.635673668520 0.683528269031 -2.378333333333 0.757734937494 0.742659664813 0.561861602365
0.123333333333 -1.637453782711 0.686054184267 -2.376666666667 0.757814107405 0.739212883956 0.562720850934
0.125000000000 -1.639231979490 0.688580362439 -2.375000000000 0.757892699387 0.735768020510 0.563580362439
0.126666666667 -1.641008265768 0.691106801626 -2.373333333333 0.757970718147 0.732325067566 0.564440134960
0.128333333333 -1.642782648404 0.693633499928 -2.371666666667 0.758048168346 0.728884018263 0.565300166595
0.130000000000 -1.644555134204 0.696160455455 -2.370000000000 0.758125054596 0.725444865796 0.566160455455
0.131666666667 -1.646325729925 0.698687666337 -2.368333333333 0.758201381462 0.722007603409 0.567020999670
0.133333333333 -1.648094442270 0.701215130715 -2.366666666667 0.758277153462 0.718572224397 0.567881797382
0.135000000000 -1.649861277896 0.703742846748 -2.365000000000 0.758352375069 0.715138722104 0.568742846748
0.136666666667 -1.651626243406 0.706270812609 -2.363333333333 0.758427050711 0.711707089928 0.569604145942
0.138333333333 -1.653389345357 0.708799026485 -2.361666666667 0.758501184769 0.708277321310 0.570465693151
0.140000000000 -1.655150590256 0.711327486577 -2.360000000000 0.758574781583 0.704849409744 0.571327486577
0.141666666667 -1.656909984562 0.713856191103 -2.358333333333 0.758647845448 0.701423348771 0.572189524436
0.143333333333 -1.658667534687 0.716385138293 -2.356666666667 0.758720380613 0.697999131980 0.573051804960
0.145000000000 -1.660423246994 0.718914326391 -2.355000000000 0.758792391290 0.694576753006 0.573914326391
0.146666666667 -1.662177127802 0.721443753657 -2.353333333333 0.758863881643 0.691156205531 0.574777086990
0.148333333333 -1.663929183382 0.723973418362 -2.351666666667 0.758934855798 0.687737483285 0.575640085029
0.150000000000 -1.665679419958 0.726503318793 -2.350000000000 0.759005317840 0.684320580042 0.576503318793
0.151666666667 -1.667427843712 0.729033453250 -2.348333333333 0.759075271812 0.680905489622 0.577366786583
0.153333333333 -1.669174460778 0.731563820045 -2.346666666667 0.759144721717 0.677492205889 0.578230486712
0.155000000000 -1.670919277246 0.734094417505 -2.345000000000 0.759213671519 0.674080722754 0.579094417505
0.156666666667 -1.672662299165 0.736625243970 -2.343333333333 0.759282125143 0.670671034168 0.579958577304
0.158333333333 -1.674403532537 0.739156297793 -2.341666666667 0.759350086474 0.667263134130 0.580822964459
0.160000000000 -1.676142983322 0.741687577338 -2.340000000000 0.759417559360 0.663857016678 0.581687577338
0.161666666667 -1.677880657437 0.744219080983 -2.338333333333 0.759484547611 0.660452675896 0.582552414317
0.163333333333 -1.679616560758 0.746750807121 -2.336666666667 0.759551055001 0.657050105909 0.583417473787
0.165000000000 -1.681350699117 0.749282754153 -2.335000000000 0.759617085263 0.653649300883 0.584282754153
0.166666666667 -1.683083078307 0.751814920496 -2.333333333333 0.759682642099 0.650250255027 0.585148253830
0.168333333333 -1.684813704077 0.754347304579 -2.331666666667 0.759747729172 0.646852962590 0.586013971245
0.170000000000 -1.686542582138 0.756879904840 -2.330000000000 0.759812350108 0.643457417862 0.586879904840
0.171666666667 -1.688269718160 0.759412719732 -2.328333333333 0.759876508502 0.640063615174 0.587746053065
0.173333333333 -1.689995117771 0.761945747720 -2.326666666667 0.759940207910 0.636671548895 0.588612414386
0.175000000000 -1.691718786563 0.764478987279 -2.325000000000 0.760003451857 0.633281213437 0.589478987279
0.176666666667 -1.693440730087 0.767012436897 -2.323333333333 0.760066243832 0.629892603247 0.590345770230
0.178333333333 -1.695160953854 0.769546095073 -2.321666666667 0.760128587291 0.626505712813 0.591212761739
0.180000000000 -1.696879463339 0.772079960317 -2.320000000000 0.760190485658 0.623120536661 0.592079960317
0.181666666667 -1.698596263978 0.774614031153 -2.318333333333 0.760251942322 0.619737069355 0.592947364486
0.183333333333 -1.700311361169 0.777148306112 -2.316666666667 0.760312960642 0.616355305498 0.593814972779
0.185000000000 -1.702024760273 0.779682783740 -2.315000000000 0.760373543944 0.612975239727 0.594682783740
0.186666666667 -1.703736466615 0.782217462592 -2.313333333333 0.760433695521 0.609596866719 0.595550795926
0.188333333333 -1.705446485481 0.784752341234 -2.311666666667 0.760493418637 0.606220181186 0.596419007901
0.190000000000 -1.707154822123 0.787287418244 -2.310000000000 0.760552716524 0.602845177877 0.597287418244
0.191666666667 -1.708861481756 0.789822692209 -2.308333333333 0.760611592383 0.599471851577 0.598156025542
0.193333333333 -1.710566469561 0.792358161728 -2.306666666667 0.760670049387 0.596100197106 0.599024828395
0.195000000000 -1.712269790682 0.794893825410 -2.305000000000 0.760728090676 0.592730209318 0.599893825410
0.196666666667 -1.713971450228 0.797429681874 -2.303333333333 0.760785719363 0.589361883106 0.600763015207
0.198333333333 -1.715671453274 0.799965729750 -2.301666666667 0.760842938530 0.585995213393 0.601632396417
0.200000000000 -1.717369804862 0.802501967679 -2.300000000000 0.760899751232 0.582630195138 0.602501967679
0.201666666667 -1.719066509998 0.805038394310 -2.298333333333 0.760956160493 0.579266823335 0.603371727644
0.203333333333 -1.720761573656 0.807575008304 -2.296666666667 0.761012169312 0.575905093010 0.604241674971
0.205000000000 -1.722455000776 0.810111808331 -2.295000000000 0.761067780658 0.572544999224 0.605111808331
0.206666666667 -1.724146796265 0.812648793070 -2.293333333333 0.761122997473 0.569186537069 0.605982126404
0.208333333333 -1.725836964996 0.815185961212 -2.291666666667 0.761177822671 0.565829701670 0.606852627879
0.210000000000 -1.727525511813 0.817723311456 -2.290000000000 0.761232259141 0.562474488187 0.607723311456
0.211666666667 -1.729212441525 0.820260842511 -2.288333333333 0.761286309743 0.559120891808 0.608594175844
0.213333333333 -1.730897758910 0.822798553096 -2.286666666667 0.761339977312 0.555768907757 0.609465219762
0.215000000000 -1.732581468715 0.825336441937 -2.285000000000 0.761393264656 0.552418531285 0.610336441937
0.216666666667 -1.734263575654 0.827874507774 -2.283333333333 0.761446174560 0.549069757679 0.611207841107
0.218333333333 -1.735944084413 0.830412749351 -2.281666666667 0.761498709780 0.545722582253 0.612079416018
0.220000000000 -1.737622999646 0.832951165426 -2.280000000000 0.761550873048 0.542377000354 0.612951165426
0.221666666667 -1.739300325975 0.835489754762 -2.278333333333 0.761602667073 0.539033007359 0.613823088095
0.223333333333 -1.740976067994 0.838028516132 -2.276666666667 0.761654094536 0.535690598673 0.614695182799
0.225000000000 -1.742650230266 0.840567448321 -2.275000000000 0.761705158097 0.532349769734 0.615567448321
0.226666666667 -1.744322817326 0.843106550118 -2.273333333333 0.761755860389 0.529010516007 0.616439883452
0.228333333333 -1.745993833679 0.845645820325 -2.271666666667 0.761806204023 0.525672832988 0.617312486992
0.230000000000 -1.747663283799 0.848185257749 -2.270000000000 0.761856191586 0.522336716201 0.618185257749
0.231666666667 -1.749331172133 0.850724861209 -2.268333333333 0.761905825642 0.519002161200 0.619058194543
0.233333333333 -1.750997503101 0.853264629530 -2.266666666667 0.761955108731 0.515669163566 0.619931296197
0.235000000000 -1.752662281091 0.855804561547 -2.265000000000 0.762004043372 0.512337718909 0.620804561547
0.236666666667 -1.754325510467 0.858344656102 -2.263333333333 0.762052632058 0.509007822866 0.621677989435
0.238333333333 -1.755987195563 0.860884912046 -2.261666666667 0.762100877264 0.505679471104 0.622551578712
0.240000000000 -1.757647340684 0.863425328238 -2.260000000000 0.762148781440 0.502352659316 0.623425328238
0.241666666667 -1.759305950112 0.865965903546 -2.258333333333 0.762196347015 0.499027383221 0.624299236879
0.243333333333 -1.760963028099 0.868506636845 -2.256666666667 0.762243576396 0.495703638568 0.625173303511
0.245000000000 -1.762618578870 0.871047527017 -2.255000000000 0.762290471971 0.492381421130 0.626047527017
0.246666666667 -1.764272606624 0.873588572956 -2.253333333333 0.762337036102 0.489060726709 0.626921906289
0.248333333333 -1.765925115535 0.876129773559 -2.251666666667 0.762383271136 0.485741551131 0.627796440226
0.250000000000 -1.767576109750 0.878671127734 -2.250000000000 0.762429179395 0.482423890250 0.628671127734
0.251666666667 -1.769225593389 0.881212634395 -2.248333333333 0.762474763181 0.479107739945 0.629545967728
0.253333333333 -1.770873570547 0.883754292464 -2.246666666667 0.762520024778 0.475793096119 0.630420959130
0.255000000000 -1.772520045296 0.886296100871 -2.245000000000 0.762564966449 0.472479954704 0.631296100871
0.256666666667 -1.774165021679 0.888838058554 -2.243333333333 0.762609590436 0.469168311655 0.632171391887
0.258333333333 -1.775808503716 0.891380164457 -2.241666666667 0.762653898962 0.465858162951 0.633046831123
0.260000000000 -1.777450495402 0.893922417532 -2.240000000000 0.762697894232 0.462549504598 0.633922417532
0.261666666667 -1.779091000709 0.896464816739 -2.238333333333 0.762741578429 0.459242332625 0.634798150073
0.263333333333 -1.780730023581 0.899007361045 -2.236666666667 0.762784953720 0.455936643085 0.635674027712
0.265000000000 -1.782367567942 0.901550049423 -2.235000000000 0.762828022252 0.452632432058 0.636550049423
0.266666666667 -1.784003637689 0.904092880855 -2.233333333333 0.762870786153 0.449329695645 0.637426214188
0.268333333333 -1.785638236696 0.906635854328 -2.231666666667 0.762913247532 0.446028429970 0.638302520995
0.270000000000 -1.787271368816 0.909178968838 -2.230000000000 0.762955408482 0.442728631184 0.639178968838
0.271666666667 -1.788903037875 0.911722223387 -2.228333333333 0.762997271076 0.439430295459 0.640055556720
0.273333333333 -1.790533247677 0.914265616983 -2.226666666667 0.763038837370 0.436133418989 0.640932283649
0.275000000000 -1.792162002006 0.916809148642 -2.225000000000 0.763080109403 0.432837997994 0.641809148642
0.276666666667 -1.793789304619 0.919352817387 -2.223333333333 0.763121089195 0.429544028715 0.642686150721
0.278333333333 -1.795415159252 0.921896622248 -2.221666666667 0.763161778749 0.426251507414 0.643563288914
0.280000000000 -1.797039569621 0.924440562259 -2.220000000000 0.763202180053 0.422960430379 0.644440562259
0.281666666667 -1.798662539417 0.926984636463 -2.218333333333 0.763242295075 0.419670793916 0.645317969796
0.283333333333 -1.800284072310 0.929528843910 -2.216666666667 0.763282125769 0.416382594356 0.646195510577
0.285000000000 -1.801904171949 0.932073183655 -2.215000000000 0.763321674070 0.413095828051 0.647073183655
0.286666666667 -1.803522841959 0.934617654759 -2.213333333333 0.763360941899 0.409810491374 0.647950988092
0.288333333333 -1.805140085946 0.937162256291 -2.211666666667 0.763399931158 0.406526580720 0.648828922958
0.290000000000 -1.806755907495 0.939706987326 -2.210000000000 0.763438643737 0.403244092505 0.649706987326
0.291666666667 -1.808370310168 0.942251846944 -2.208333333333 0.763477081505 0.399963023166 0.650585180277
0.293333333333 -1.809983297506 0.944796834232 -2.206666666667 0.763515246319 0.396683369160 0.651463500899
0.295000000000 -1.811594873033 0.947341948285 -2.205000000000 0.763553140020 0.393405126967 0.652341948285
0.296666666667 -1.813205040248 0.949887188200 -2.203333333333 0.763590764431 0.390128293085 0.653220521533
0.298333333333 -1.814813802632 0.952432553084 -2.201666666667 0.763628121364 0.386852864035 0.654099219750
0.300000000000 -1.816421163645 0.954978042047 -2.200000000000 0.763665212611 0.383578836355 0.654978042047
0.301666666667 -1.818027126728 0.957523654208 -2.198333333333 0.763702039953 0.380306206605 0.655856987541
0.303333333333 -1.819631695301 0.960069388689 -2.196666666667 0.763738605155 0.377034971366 0.656736055356
0.305000000000 -1.821234872764 0.962615244620 -2.195000000000 0.763774909966 0.373765127236 0.657615244620
0.306666666667 -1.822836662500 0.965161221135 -2.193333333333 0.763810956123 0.370496670834 0.658494554468
0.308333333333 -1.824437067869 0.967707317375 -2.191666666667 0.763846745345 0.367229598798 0.659373984042
0.310000000000 -1.826036092214 0.970253532487 -2.190000000000 0.763882279341 0.363963907786 0.660253532487
0.311666666667 -1.827633738859 0.972799865622 -2.188333333333 0.763917559803 0.360699594474 0.661133198956
0.313333333333 -1.829230011108 0.975346315939 -2.186666666667 0.763952588410 0.357436655558 0.662012982606
0.315000000000 -1.830824912248 0.977892882600 -2.185000000000 0.763987366828 0.354175087752 0.662892882600
0.316666666667 -1.832418445545 0.980439564775 -2.183333333333 0.764021896707 0.350914887788 0.663772898108
0.318333333333 -1.834010614248 0.982986361637 -2.181666666667 0.764056179686 0.347656052418 0.664653028304
0.320000000000 -1.835601421588 0.985533272367 -2.180000000000 0.764090217389 0.344398578412 0.665533272367
0.321666666667 -1.837190870778 0.988080296149 -2.178333333333 0.764124011428 0.341142462556 0.666413629483
0.323333333333 -1.838778965010 0.990627432174 -2.176666666667 0.764157563401 0.337887701656 0.667294098841
0.325000000000 -1.840365707463 0.993174679638 -2.175000000000 0.764190874893 0.334634292537 0.668174679638
0.326666666667 -1.841951101294 0.995722037741 -2.173333333333 0.764223947476 0.331382232039 0.669055371075
0.328333333333 -1.843535149645 0.998269505691 -2.171666666667 0.764256782710 0.328131517021 0.669936172358
0.330000000000 -1.845117855640 1.000817082697 -2.170000000000 0.764289382143 0.324882144360 0.670817082697
0.331666666667 -1.846699222385 1.003364767978 -2.168333333333 0.764321747307 0.321634110949 0.671698101312
0.333333333333 -1.848279252968 1.005912560754 -2.166666666667 0.764353879726 0.318387413698 0.672579227421
0.335000000000 -1.849857950464 1.008460460253 -2.165000000000 0.764385780910 0.315142049536 0.673460460253
0.336666666667 -1.851435317926 1.011008465705 -2.163333333333 0.764417452355 0.311898015408 0.674341799039
0.338333333333 -1.853011358393 1.013556576348 -2.161666666667 0.764448895548 0.308655308274 0.675223243015
0.340000000000 -1.854586074887 1.016104791423 -2.160000000000 0.764480111963 0.305413925113 0.676104791423
0.341666666667 -1.856159470414 1.018653110178 -2.158333333333 0.764511103061 0.302173862919 0.676986443511
0.343333333333 -1.857731547963 1.021201531862 -2.156666666667 0.764541870293 0.298935118704 0.677868198528
0.345000000000 -1.859302310507 1.023750055732 -2.155000000000 0.764572415097 0.295697689493 0.678750055732
0.346666666667 -1.860871761001 1.026298681050 -2.153333333333 0.764602738901 0.292461572332 0.679632014384
0.348333333333 -1.862439902388 1.028847407081 -2.151666666667 0.764632843122 0.289226764279 0.680514073748
0.350000000000 -1.864006737591 1.031396233095 -2.150000000000 0.764662729163 0.285993262409 0.681396233095
0.351666666667 -1.865572269521 1.033945158368 -2.148333333333 0.764692398418 0.282761063812 0.682278491701
0.353333333333 -1.867136501070 1.036494182179 -2.146666666667 0.764721852270 0.279530165597 0.683160848845
0.355000000000 -1.868699435116 1.039043303812 -2.145000000000 0.764751092091 0.276300564884 0.684043303812
0.356666666667 -1.870261074523 1.041592522556 -2.143333333333 0.764780119242 0.273072258810 0.684925855890
0.358333333333 -1.871821422137 1.044141837705 -2.141666666667 0.764808935072 0.269845244529 0.685808504372
0.360000000000 -1.873380480791 1.046691248557 -2.140000000000 0.764837540922 0.266619519209 0.686691248557
0.361666666667 -1.874938253302 1.049240754413 -2.138333333333 0.764865938121 0.263395080032 0.687574087746
0.363333333333 -1.876494742472 1.051790354581 -2.136666666667 0.764894127986 0.260171924195 0.688457021247
0.365000000000 -1.878049951089 1.054340048371 -2.135000000000 0.764922111828 0.256950048911 0.689340048371
0.366666666667 -1.879603881925 1.056889835099 -2.133333333333 0.764949890943 0.253729451408 0.690223168432
0.368333333333 -1.881156537739 1.059439714084 -2.131666666667 0.764977466620 0.250510128928 0.691106380751
0.370000000000 -1.882707921275 1.061989684652 -2.130000000000 0.765004840137 0.247292078725 0.691989684652
0.371666666667 -1.884258035262 1.064539746129 -2.128333333333 0.765032012763 0.244075298072 0.692873079462
0.373333333333 -1.885806882415 1.067089897848 -2.126666666667 0.765058985755 0.240859784252 0.693756564515
0.375000000000 -1.887354465435 1.069640139147 -2.125000000000 0.765085760363 0.237645534565 0.694640139147
0.376666666667 -1.888900787010 1.072190469365 -2.123333333333 0.765112337825 0.234432546323 0.695523802698
0.378333333333 -1.890445849813 1.074740887848 -2.121666666667 0.765138719370 0.231220816854 0.696407554514
0.380000000000 -1.891989656502 1.077291393944 -2.120000000000 0.765164906219 0.228010343498 0.697291393944
0.381666666667 -1.893532209724 1.079841987008 -2.118333333333 0.765190899582 0.224801123609 0.698175320341
0.383333333333 -1.895073512111 1.082392666395 -2.116666666667 0.765216700660 0.221593154556 0.699059333061
0.385000000000 -1.896613566280 1.084943431466 -2.115000000000 0.765242310647 0.218386433720 0.699943431466
0.386666666667 -1.898152374837 1.087494281588 -2.113333333333 0.765267730723 0.215180958496 0.700827614921
0.388333333333 -1.899689940375 1.090045216128 -2.111666666667 0.765292962064 0.211976726292 0.701711882795
0.390000000000 -1.901226265471 1.092596234460 -2.110000000000 0.765318005835 0.208773734529 0.702596234460
0.391666666667 -1.902761352691 1.095147335960 -2.108333333333 0.765342863191 0.205571980643 0.703480669293
0.393333333333 -1.904295204587 1.097698520009 -2.106666666667 0.765367535280 0.202371462080 0.704365186675
0.395000000000 -1.905827823699 1.100249785990 -2.105000000000 0.765392023241 0.199172176301 0.705249785990
0.396666666667 -1.907359212554 1.102801133294 -2.103333333333 0.765416328203 0.195974120779 0.706134466627
0.398333333333 -1.908889373666 1.105352561310 -2.101666666667 0.765440451288 0.192777293001 0.707019227976
0.400000000000 -1.910418309536 1.107904069435 -2.100000000000 0.765464393609 0.189581690464 0.707904069435
0.401666666667 -1.911946022653 1.110455657067 -2.098333333333 0.765488156271 0.186387310680 0.708788990401
0.403333333333 -1.913472515494 1.113007323611 -2.096666666667 0.765511740370 0.183194151173 0.709673990278
0.405000000000 -1.914997790522 1.115559068473 -2.095000000000 0.765535146993 0.180002209478 0.710559068473
0.406666666667 -1.916521850189 1.118110891062 -2.093333333333 0.765558377222 0.176811483144 0.711444224395
0.408333333333 -1.918044696936 1.120662790793 -2.091666666667 0.765581432127 0.173621969731 0.712329457459
0.410000000000 -1.919566333189 1.123214767083 -2.090000000000 0.765604312772 0.170433666811 0.713214767083
0.411666666667 -1.921086761364 1.125766819352 -2.088333333333 0.765627020214 0.167246571970 0.714100152686
0.413333333333 -1.922605983864 1.128318947026 -2.086666666667 0.765649555499 0.164060682802 0.714985613693
0.415000000000 -1.924124003083 1.130871149532 -2.085000000000 0.765671919669 0.160875996917 0.715871149532
0.416666666667 -1.925640821398 1.133423426302 -2.083333333333 0.765694113756 0.157692511935 0.716756759635
0.418333333333 -1.927156441180 1.135975776769 -2.081666666667 0.765716138784 0.154510225486 0.717642443436
0.420000000000 -1.928670864785 1.138528200373 -2.080000000000 0.765737995771 0.151329135215 0.718528200373
0.421666666667 -1.930184094558 1.141080696555 -2.078333333333 0.765759685726 0.148149238775 0.719414029889
0.423333333333 -1.931696132834 1.143633264760 -2.076666666667 0.765781209652 0.144970533833 0.720299931427
0.425000000000 -1.933206981934 1.146185904436 -2.075000000000 0.765802568543 0.141793018066 0.721185904436
0.426666666667 -1.934716644171 1.148738615035 -2.073333333333 0.765823763386 0.138616689162 0.722071948368
0.428333333333 -1.936225121845 1.151291396011 -2.071666666667 0.765844795162 0.135441544822 0.722958062678
0.430000000000 -1.937732417244 1.153844246823 -2.070000000000 0.765865664845 0.132267582756 0.723844246823
0.431666666667 -1.939238532648 1.156397166931 -2.068333333333 0.765886373399 0.129094800686 0.724730500264
0.433333333333 -1.940743470323 1.158950155801 -2.066666666667 0.765906921783 0.125923196344 0.725616822467
0.435000000000 -1.942247232525 1.161503212899 -2.065000000000 0.765927310950 0.122752767475 0.726503212899
0.436666666667 -1.943749821501 1.164056337698 -2.063333333333 0.765947541845 0.119583511832 0.727389671031
0.438333333333 -1.945251239486 1.166609529670 -2.061666666667 0.765967615404 0.116415427181 0.728276196337
0.440000000000 -1.946751488703 1.169162788293 -2.060000000000 0.765987532559 0.113248511297 0.729162788293
0.441666666667 -1.948250571367 1.171716113048 -2.058333333333 0.766007294236 0.110082761967 0.730049446381
0.443333333333 -1.949748489680 1.174269503417 -2.056666666667 0.766026901350 0.106918176986 0.730936170083
0.445000000000 -1.951245245837 1.176822958886 -2.055000000000 0.766046354814 0.103754754163 0.731822958886
0.446666666667 -1.952740842019 1.179376478946 -2.053333333333 0.766065655531 0.100592491314 0.732709812279
0.448333333333 -1.954235280399 1.181930063088 -2.051666666667 0.766084804400 0.097431386268 0.733596729754
0.450000000000 -1.955728563139 1.184483710807 -2.050000000000 0.766103802313 0.094271436861 0.734483710807
0.451666666667 -1.957220692392 1.187037421603 -2.048333333333 0.766122650153 0.091112640942 0.735370754936
0.453333333333 -1.958711670298 1.189591194976 -2.046666666667 0.766141348800 0.087954996368 0.736257861643
0.455000000000 -1.960201498992 1.192145030430 -2.045000000000 0.766159899126 0.084798501008 0.737145030430
0.456666666667 -1.961690180594 1.194698927473 -2.043333333333 0.766178301997 0.081643152740 0.738032260806
0.458333333333 -1.963177717216 1.197252885614 -2.041666666667 0.766196558273 0.078488949450 0.738919552281
0.460000000000 -1.964664110963 1.199806904366 -2.040000000000 0.766214668808 0.075335889037 0.739806904366
0.461666666667 -1.966149363926 1.202360983245 -2.038333333333 0.766232634449 0.072183969407 0.740694316578
0.463333333333 -1.967633478190 1.204915121769 -2.036666666667 0.766250456039 0.069033188477 0.741581788436
0.465000000000 -1.969116455827 1.207469319459 -2.035000000000 0.766268134412 0.065883544173 0.742469319459
0.466666666667 -1.970598298902 1.210023575840 -2.033333333333 0.766285670398 0.062735034431 0.743356909174
0.468333333333 -1.972079009470 1.212577890438 -2.031666666667 0.766303064821 0.059587657197 0.744244557105
0.470000000000 -1.973558589576 1.215132262783 -2.030000000000 0.766320318500 0.056441410424 0.745132262783
0.471666666667 -1.975037041257 1.217686692406 -2.028333333333 0.766337432245 0.053296292077 0.746020025739
0.473333333333 -1.976514366539 1.220241178843 -2.026666666667 0.766354406865 0.050152300128 0.746907845510
0.475000000000 -1.977990567440 1.222795721631 -2.025000000000 0.766371243158 0.047009432560 0.747795721631
0.476666666667 -1.979465645970 1.225350320311 -2.023333333333 0.766387941922 0.043867687364 0.748683653645
0.478333333333 -1.980939604127 1.227904974426 -2.021666666667 0.766404503944 0.040727062540 0.749571641092
0.480000000000 -1.982412443901 1.230459683520 -2.020000000000 0.766420930010 0.037587556099 0.750459683520
0.481666666667 -1.983884167276 1.233014447142 -2.018333333333 0.766437220897 0.034449166057 0.751347780475
0.483333333333 -1.985354776224 1.235569264843 -2.016666666667 0.766453377379 0.031311890443 0.752235931510
0.485000000000 -1.986824272708 1.238124136176 -2.015000000000 0.766469400223 0.028175727292 0.753124136176
0.486666666667 -1.988292658684 1.240679060697 -2.013333333333 0.766485290192 0.025040674649 0.754012394030
0.488333333333 -1.989759936099 1.243234037964 -2.011666666667 0.766501048042 0.021906730568 0.754900704631
0.490000000000 -1.991226106890 1.245789067538 -2.010000000000 0.766516674525 0.018773893110 0.755789067538
0.491666666667 -1.992691172988 1.248344148982 -2.008333333333 0.766532170388 0.015642160345 0.756677482316
0.493333333333 -1.994155136312 1.250899281863 -2.006666666667 0.766547536372 0.012511530355 0.757565948530
0.495000000000 -1.995617998776 1.253454465748 -2.005000000000 0.766562773213 0.009382001224 0.758454465748
0.496666666667 -1.997079762282 1.256009700208 -2.003333333333 0.766577881642 0.006253571051 0.759343033542
0.498333333333 -1.998540428728 1.258564984817 -2.001666666667 0.766592862386 0.003126237939 0.760231651484
0.500000000000 -2.000000000000 1.261120319150 -2.000000000000 0.766607716164 0.000000000000 0.761120319150
0.501666666667 -1.998333333333 1.263675330176 -1.998333333333 0.766398945523 0.000000000000 0.762008663509
0.503333333333 -1.996666666667 1.266229645761 -1.996666666667 0.766190451863 0.000000000000 0.762896312428
0.505000000000 -1.995000000000 1.268783266828 -1.995000000000 0.765982234608 0.000000000000 0.763783266828
0.506666666667 -1.993333333333 1.271336194298 -1.993333333333 0.765774293184 0.000000000000 0.764669527632
0.508333333333 -1.991666666667 1.273888429089 -1.991666666667 0.765566627018 0.000000000000 0.765555095756
0.510000000000 -1.990000000000 1.276439972117 -1.990000000000 0.765359235541 0.000000000000 0.766439972117
0.511666666667 -1.988333333333 1.278990824297 -1.988333333333 0.765152118183 0.000000000000 0.767324157630
0.513333333333 -1.986666666667 1.281540986542 -1.986666666667 0.764945274376 0.000000000000 0.768207653209
0.515000000000 -1.985000000000 1.284090459763 -1.985000000000 0.764738703554 0.000000000000 0.769090459763
0.516666666667 -1.983333333333 1.286639244868 -1.983333333333 0.764532405154 0.000000000000 0.769972578202
0.518333333333 -1.981666666667 1.289187342766 -1.981666666667 0.764326378613 0.000000000000 0.770854009433
0.520000000000 -1.980000000000 1.291734754361 -1.980000000000 0.764120623369 0.000000000000 0.771734754361
0.521666666667 -1.978333333333 1.294281480556 -1.978333333333 0.763915138864 0.000000000000 0.772614813889
0.523333333333 -1.976666666667 1.296827522253 -1.976666666667 0.763709924539 0.000000000000 0.773494188920
0.525000000000 -1.975000000000 1.299372880352 -1.975000000000 0.763504979839 0.000000000000 0.774372880352
0.526666666667 -1.973333333333 1.301917555751 -1.973333333333 0.763300304209 0.000000000000 0.775250889085
0.528333333333 -1.971666666667 1.304461549346 -1.971666666667 0.763095897096 0.000000000000 0.776128216012
0.530000000000 -1.970000000000 1.307004862030 -1.970000000000 0.762891757949 0.000000000000 0.777004862030
0.531666666667 -1.968333333333 1.309547494696 -1.968333333333 0.762687886217 0.000000000000 0.777880828029
0.533333333333 -1.966666666667 1.312089448234 -1.966666666667 0.762484281352 0.000000000000 0.778756114901
0.535000000000 -1.965000000000 1.314630723534 -1.965000000000 0.762280942809 0.000000000000 0.779630723534
0.536666666667 -1.963333333333 1.317171321482 -1.963333333333 0.762077870041 0.000000000000 0.780504654815
0.538333333333 -1.961666666667 1.319711242962 -1.961666666667 0.761875062505 0.000000000000 0.781377909629
0.540000000000 -1.960000000000 1.322250488859 -1.960000000000 0.761672519659 0.000000000000 0.782250488859
0.541666666667 -1.958333333333 1.324789060053 -1.958333333333 0.761470240962 0.000000000000 0.783122393387
0.543333333333 -1.956666666667 1.327326957425 -1.956666666667 0.761268225876 0.000000000000 0.783993624092
0.545000000000 -1.955000000000 1.329864181852 -1.955000000000 0.761066473863 0.000000000000 0.784864181852
0.546666666667 -1.953333333333 1.332400734209 -1.953333333333 0.760864984387 0.000000000000 0.785734067542
0.548333333333 -1.951666666667 1.334936615372 -1.951666666667 0.760663756914 0.000000000000 0.786603282039
0.550000000000 -1.950000000000 1.337471826212 -1.950000000000 0.760462790910 0.000000000000 0.787471826212
0.551666666667 -1.948333333333 1.340006367601 -1.948333333333 0.760262085845 0.000000000000 0.788339700935
0.553333333333 -1.946666666667 1.342540240407 -1.946666666667 0.760061641189 0.000000000000 0.789206907074
0.555000000000 -1.945000000000 1.345073445498 -1.945000000000 0.759861456412 0.000000000000 0.790073445498
0.556666666667 -1.943333333333 1.347605983738 -1.943333333333 0.759661530989 0.000000000000 0.790939317072
0.558333333333 -1.941666666667 1.350137855992 -1.941666666667 0.759461864394 0.000000000000 0.791804522659
0.560000000000 -1.940000000000 1.352669063121 -1.940000000000 0.759262456103 0.000000000000 0.792669063121
0.561666666667 -1.938333333333 1.355199605986 -1.938333333333 0.759063305593 0.000000000000 0.793532939319
0.563333333333 -1.936666666667 1.357729485444 -1.936666666667 0.758864412344 0.000000000000 0.794396152111
0.565000000000 -1.935000000000 1.360258702353 -1.935000000000 0.758665775836 0.000000000000 0.795258702353
0.566666666667 -1.933333333333 1.362787257568 -1.933333333333 0.758467395550 0.000000000000 0.796120590901
0.568333333333 -1.931666666667 1.365315151941 -1.931666666667 0.758269270971 0.000000000000 0.796981818608
0.570000000000 -1.930000000000 1.367842386325 -1.930000000000 0.758071401583 0.000000000000 0.797842386325
0.571666666667 -1.928333333333 1.370368961568 -1.928333333333 0.757873786872 0.000000000000 0.798702294901
0.573333333333 -1.926666666667 1.372894878520 -1.926666666667 0.757676426326 0.000000000000 0.799561545186
0.575000000000 -1.925000000000 1.375420138025 -1.925000000000 0.757479319435 0.000000000000 0.800420138025
0.576666666667 -1.923333333333 1.377944740930 -1.923333333333 0.757282465688 0.000000000000 0.801278074264
0.578333333333 -1.921666666667 1.380468688077 -1.921666666667 0.757085864578 0.000000000000 0.802135354744
0.580000000000 -1.920000000000 1.382991980308 -1.920000000000 0.756889515598 0.000000000000 0.802991980308
0.581666666667 -1.918333333333 1.385514618461 -1.918333333333 0.756693418243 0.000000000000 0.803847951794
0.583333333333 -1.916666666667 1.388036603375 -1.916666666667 0.756497572010 0.000000000000 0.804703270042
0.585000000000 -1.915000000000 1.390557935886 -1.915000000000 0.756301976395 0.000000000000 0.805557935886
0.586666666667 -1.913333333333 1.393078616829 -1.913333333333 0.756106630899 0.000000000000 0.806411950162
0.588333333333 -1.911666666667 1.395598647036 -1.911666666667 0.755911535020 0.000000000000 0.807265313703
0.590000000000 -1.910000000000 1.398118027339 -1.910000000000 0.755716688262 0.000000000000 0.808118027339
0.591666666667 -1.908333333333 1.400636758568 -1.908333333333 0.755522090127 0.000000000000 0.808970091901
0.593333333333 -1.906666666667 1.403154841549 -1.906666666667 0.755327740120 0.000000000000 0.809821508216
0.595000000000 -1.905000000000 1.405672277110 -1.905000000000 0.755133637746 0.000000000000 0.810672277110
0.596666666667 -1.903333333333 1.408189066075 -1.903333333333 0.754939782514 0.000000000000 0.811522399409
0.598333333333 -1.901666666667 1.410705209268 -1.901666666667 0.754746173932 0.000000000000 0.812371875934
0.600000000000 -1.900000000000 1.413220707508 -1.900000000000 0.754552811509 0.000000000000 0.813220707508
0.601666666667 -1.898333333333 1.415735561617 -1.898333333333 0.754359694757 0.000000000000 0.814068894951
0.603333333333 -1.896666666667 1.418249772413 -1.896666666667 0.754166823190 0.000000000000 0.814916439079
0.605000000000 -1.895000000000 1.420763340710 -1.895000000000 0.753974196320 0.000000000000 0.815763340710
0.606666666667 -1.893333333333 1.423276267326 -1.893333333333 0.753781813664 0.000000000000 0.816609600659
0.608333333333 -1.891666666667 1.425788553072 -1.891666666667 0.753589674738 0.000000000000 0.817455219739
0.610000000000 -1.890000000000 1.428300198761 -1.890000000000 0.753397779060 0.000000000000 0.818300198761
0.611666666667 -1.888333333333 1.430811205203 -1.888333333333 0.753206126149 0.000000000000 0.819144538536
0.613333333333 -1.886666666667 1.433321573205 -1.886666666667 0.753014715527 0.000000000000 0.819988239871
0.615000000000 -1.885000000000 1.435831303575 -1.885000000000 0.752823546715 0.000000000000 0.820831303575
0.616666666667 -1.883333333333 1.438340397118 -1.883333333333 0.752632619237 0.000000000000 0.821673730451
0.618333333333 -1.881666666667 1.440848854637 -1.881666666667 0.752441932617 0.000000000000 0.822515521304
0.620000000000 -1.880000000000 1.443356676936 -1.880000000000 0.752251486381 0.000000000000 0.823356676936
0.621666666667 -1.878333333333 1.445863864813 -1.878333333333 0.752061280057 0.000000000000 0.824197198146
0.623333333333 -1.876666666667 1.448370419069 -1.876666666667 0.751871313173 0.000000000000 0.825037085735
0.625000000000 -1.875000000000 1.450876340500 -1.875000000000 0.751681585258 0.000000000000 0.825876340500
0.626666666667 -1.873333333333 1.453381629902 -1.873333333333 0.751492095845 0.000000000000 0.826714963235
0.628333333333 -1.871666666667 1.455886288070 -1.871666666667 0.751302844465 0.000000000000 0.827552954736
0.630000000000 -1.870000000000 1.458390315796 -1.870000000000 0.751113830651 0.000000000000 0.828390315796
0.631666666667 -1.868333333333 1.460893713871 -1.868333333333 0.750925053940 0.000000000000 0.829227047204
0.633333333333 -1.866666666667 1.463396483085 -1.866666666667 0.750736513867 0.000000000000 0.830063149752
0.635000000000 -1.865000000000 1.465898624226 -1.865000000000 0.750548209969 0.000000000000 0.830898624226
0.636666666667 -1.863333333333 1.468400138080 -1.863333333333 0.750360141785 0.000000000000 0.831733471413
0.638333333333 -1.861666666667 1.470901025432 -1.861666666667 0.750172308856 0.000000000000 0.832567692099
0.640000000000 -1.860000000000 1.473401287067 -1.860000000000 0.749984710722 0.000000000000 0.833401287067
0.641666666667 -1.858333333333 1.475900923764 -1.858333333333 0.749797346926 0.000000000000 0.834234257098
0.643333333333 -1.856666666667 1.478399936306 -1.856666666667 0.749610217011 0.000000000000 0.835066602973
0.645000000000 -1.855000000000 1.480898325470 -1.855000000000 0.749423320523 0.000000000000 0.835898325470
0.646666666667 -1.853333333333 1.483396092035 -1.853333333333 0.749236657007 0.000000000000 0.836729425368
0.648333333333 -1.851666666667 1.485893236775 -1.851666666667 0.749050226011 0.000000000000 0.837559903442
0.650000000000 -1.850000000000 1.488389760466 -1.850000000000 0.748864027084 0.000000000000 0.838389760466
0.651666666667 -1.848333333333 1.490885663880 -1.848333333333 0.748678059776 0.000000000000 0.839218997213
0.653333333333 -1.846666666667 1.493380947788 -1.846666666667 0.748492323637 0.000000000000 0.840047614455
0.655000000000 -1.845000000000 1.495875612961 -1.845000000000 0.748306818219 0.000000000000 0.840875612961
0.656666666667 -1.843333333333 1.498369660166 -1.843333333333 0.748121543077 0.000000000000 0.841702993499
0.658333333333 -1.841666666667 1.500863090170 -1.841666666667 0.747936497764 0.000000000000 0.842529756836
0.660000000000 -1.840000000000 1.503355903739 -1.840000000000 0.747751681837 0.000000000000 0.843355903739
0.661666666667 -1.838333333333 1.505848101636 -1.838333333333 0.747567094852 0.000000000000 0.844181434970
0.663333333333 -1.836666666667 1.508339684625 -1.836666666667 0.747382736369 0.000000000000 0.845006351292
0.665000000000 -1.835000000000 1.510830653466 -1.835000000000 0.747198605946 0.000000000000 0.845830653466
0.666666666667 -1.833333333333 1.513321008918 -1.833333333333 0.747014703143 0.000000000000 0.846654342251
0.668333333333 -1.831666666667 1.515810751739 -1.831666666667 0.746831027524 0.000000000000 0.847477418406
0.670000000000 -1.830000000000 1.518299882686 -1.830000000000 0.746647578649 0.000000000000 0.848299882686
0.671666666667 -1.828333333333 1.520788402515 -1.828333333333 0.746464356085 0.000000000000 0.849121735848
0.673333333333 -1.826666666667 1.523276311978 -1.826666666667 0.746281359395 0.000000000000 0.849942978645
0.675000000000 -1.825000000000 1.525763611828 -1.825000000000 0.746098588147 0.000000000000 0.850763611828
0.676666666667 -1.823333333333 1.528250302816 -1.823333333333 0.745916041908 0.000000000000 0.851583636149
0.678333333333 -1.821666666667 1.530736385690 -1.821666666667 0.745733720247 0.000000000000 0.852403052357
0.680000000000 -1.820000000000 1.533221861200 -1.820000000000 0.745551622733 0.000000000000 0.853221861200
0.681666666667 -1.818333333333 1.535706730090 -1.818333333333 0.745369748937 0.000000000000 0.854040063424
0.683333333333 -1.816666666667 1.538190993107 -1.816666666667 0.745188098433 0.000000000000 0.854857659774
0.685000000000 -1.815000000000 1.540674650994 -1.815000000000 0.745006670793 0.000000000000 0.855674650994
0.686666666667 -1.813333333333 1.543157704493 -1.813333333333 0.744825465591 0.000000000000 0.856491037826
0.688333333333 -1.811666666667 1.545640154345 -1.811666666667 0.744644482403 0.000000000000 0.857306821011
0.690000000000 -1.810000000000 1.548122001289 -1.810000000000 0.744463720806 0.000000000000 0.858122001289
0.691666666667 -1.808333333333 1.550603246063 -1.808333333333 0.744283180378 0.000000000000 0.858936579396
0.693333333333 -1.806666666667 1.553083889403 -1.806666666667 0.744102860697 0.000000000000 0.859750556070
0.695000000000 -1.805000000000 1.555563932045 -1.805000000000 0.743922761344 0.000000000000 0.860563932045
0.696666666667 -1.803333333333 1.558043374723 -1.803333333333 0.743742881900 0.000000000000 0.861376708056
0.698333333333 -1.801666666667 1.560522218169 -1.801666666667 0.743563221946 0.000000000000 0.862188884835
0.700000000000 -1.800000000000 1.563000463113 -1.800000000000 0.743383781067 0.000000000000 0.863000463113
0.701666666667 -1.798333333333 1.565478110285 -1.798333333333 0.743204558847 0.000000000000 0.863811443619
0.703333333333 -1.796666666667 1.567955160414 -1.796666666667 0.743025554872 0.000000000000 0.864621827081
0.705000000000 -1.795000000000 1.570431614226 -1.795000000000 0.742846768727 0.000000000000 0.865431614226
0.706666666667 -1.793333333333 1.572907472447 -1.793333333333 0.742668200001 0.000000000000 0.866240805781
0.708333333333 -1.791666666667 1.575382735801 -1.791666666667 0.742489848283 0.000000000000 0.867049402468
0.710000000000 -1.790000000000 1.577857405010 -1.790000000000 0.742311713163 0.000000000000 0.867857405010
0.711666666667 -1.788333333333 1.580331480796 -1.788333333333 0.742133794230 0.000000000000 0.868664814129
0.713333333333 -1.786666666667 1.582804963878 -1.786666666667 0.741956091079 0.000000000000 0.869471630545
0.715000000000 -1.785000000000 1.585277854975 -1.785000000000 0.741778603301 0.000000000000 0.870277854975
0.716666666667 -1.783333333333 1.587750154805 -1.783333333333 0.741601330491 0.000000000000 0.871083488139
0.718333333333 -1.781666666667 1.590221864084 -1.781666666667 0.741424272244 0.000000000000 0.871888530750
0.720000000000 -1.780000000000 1.592692983525 -1.780000000000 0.741247428157 0.000000000000 0.872692983525
0.721666666667 -1.778333333333 1.595163513842 -1.778333333333 0.741070797826 0.000000000000 0.873496847176
0.723333333333 -1.776666666667 1.597633455748 -1.776666666667 0.740894380851 0.000000000000 0.874300122414
0.725000000000 -1.775000000000 1.600102809951 -1.775000000000 0.740718176830 0.000000000000 0.875102809951
0.726666666667 -1.773333333333 1.602571577163 -1.773333333333 0.740542185364 0.000000000000 0.875904910496
0.728333333333 -1.771666666667 1.605039758089 -1.771666666667 0.740366406055 0.000000000000 0.876706424756
0.730000000000 -1.770000000000 1.607507353438 -1.770000000000 0.740190838506 0.000000000000 0.877507353438
0.731666666667 -1.768333333333 1.609974363914 -1.768333333333 0.740015482319 0.000000000000 0.878307697248
0.733333333333 -1.766666666667 1.612440790221 -1.766666666667 0.739840337100 0.000000000000 0.879107456888
0.735000000000 -1.765000000000 1.614906633062 -1.765000000000 0.739665402454 0.000000000000 0.879906633062
0.736666666667 -1.763333333333 1.617371893138 -1.763333333333 0.739490677988 0.000000000000 0.880705226471
0.738333333333 -1.761666666667 1.619836571149 -1.761666666667 0.739316163309 0.000000000000 0.881503237815
0.740000000000 -1.760000000000 1.622300667793 -1.760000000000 0.739141858028 0.000000000000 0.882300667793
0.741666666667 -1.758333333333 1.624764183768 -1.758333333333 0.738967761752 0.000000000000 0.883097517101
0.743333333333 -1.756666666667 1.627227119770 -1.756666666667 0.738793874093 0.000000000000 0.883893786436
0.745000000000 -1.755000000000 1.629689476493 -1.755000000000 0.738620194663 0.000000000000 0.884689476493
0.746666666667 -1.753333333333 1.632151254632 -1.753333333333 0.738446723074 0.000000000000 0.885484587965
0.748333333333 -1.751666666667 1.634612454877 -1.751666666667 0.738273458940 0.000000000000 0.886279121544
0.750000000000 -1.750000000000 1.637073077921 -1.750000000000 0.738100401877 0.000000000000 0.887073077921
0.751666666667 -1.748333333333 1.639533124453 -1.748333333333 0.737927551499 0.000000000000 0.887866457786
0.753333333333 -1.746666666667 1.641992595160 -1.746666666667 0.737754907424 0.000000000000 0.888659261827
0.755000000000 -1.745000000000 1.644451490731 -1.745000000000 0.737582469269 0.000000000000 0.889451490731
0.756666666667 -1.743333333333 1.646909811851 -1.743333333333 0.737410236653 0.000000000000 0.890243145184
0.758333333333 -1.741666666667 1.649367559203 -1.741666666667 0.737238209195 0.000000000000 0.891034225870
0.760000000000 -1.740000000000 1.651824733473 -1.740000000000 0.737066386517 0.000000000000 0.891824733473
0.761666666667 -1.738333333333 1.654281335341 -1.738333333333 0.736894768240 0.000000000000 0.892614668674
0.763333333333 -1.736666666667 1.656737365488 -1.736666666667 0.736723353986 0.000000000000 0.893404032154
0.765000000000 -1.735000000000 1.659192824593 -1.735000000000 0.736552143380 0.000000000000 0.894192824593
0.766666666667 -1.733333333333 1.661647713336 -1.733333333333 0.736381136046 0.000000000000 0.894981046669
0.768333333333 -1.731666666667 1.664102032393 -1.731666666667 0.736210331608 0.000000000000 0.895768699059
0.770000000000 -1.730000000000 1.666555782439 -1.730000000000 0.736039729695 0.000000000000 0.896555782439
0.771666666667 -1.728333333333 1.669008964148 -1.728333333333 0.735869329933 0.000000000000 0.897342297482
0.773333333333 -1.726666666667 1.671461578196 -1.726666666667 0.735699131950 0.000000000000 0.898128244862
0.775000000000 -1.725000000000 1.673913625252 -1.725000000000 0.735529135376 0.000000000000 0.898913625252
0.776666666667 -1.723333333333 1.676365105988 -1.723333333333 0.735359339842 0.000000000000 0.899698439322
0.778333333333 -1.721666666667 1.678816021074 -1.721666666667 0.735189744977 0.000000000000 0.900482687741
0.780000000000 -1.720000000000 1.681266371177 -1.720000000000 0.735020350416 0.000000000000 0.901266371177
0.781666666667 -1.718333333333 1.683716156965 -1.718333333333 0.734851155790 0.000000000000 0.902049490299
0.783333333333 -1.716666666667 1.686165379104 -1.716666666667 0.734682160733 0.000000000000 0.902832045771
0.785000000000 -1.715000000000 1.688614038258 -1.715000000000 0.734513364882 0.000000000000 0.903614038258
0.786666666667 -1.713333333333 1.691062135091 -1.713333333333 0.734344767871 0.000000000000 0.904395468424
0.788333333333 -1.711666666667 1.693509670265 -1.711666666667 0.734176369337 0.000000000000 0.905176336931
0.790000000000 -1.710000000000 1.695956644440 -1.710000000000 0.734008168918 0.000000000000 0.905956644440
0.791666666667 -1.708333333333 1.698403058277 -1.708333333333 0.733840166253 0.000000000000 0.906736391611
0.793333333333 -1.706666666667 1.700848912434 -1.706666666667 0.733672360981 0.000000000000 0.907515579101
0.795000000000 -1.705000000000 1.703294207569 -1.705000000000 0.733504752743 0.000000000000 0.908294207569
0.796666666667 -1.703333333333 1.705738944338 -1.703333333333 0.733337341181 0.000000000000 0.909072277671
0.798333333333 -1.701666666667 1.708183123395 -1.701666666667 0.733170125935 0.000000000000 0.909849790062
0.800000000000 -1.700000000000 1.710626745395 -1.700000000000 0.733003106650 0.000000000000 0.910626745395
0.801666666667 -1.698333333333 1.713069810990 -1.698333333333 0.732836282970 0.000000000000 0.911403144324
0.803333333333 -1.696666666667 1.715512320832 -1.696666666667 0.732669654540 0.000000000000 0.912178987499
0.805000000000 -1.695000000000 1.717954275570 -1.695000000000 0.732503221006 0.000000000000 0.912954275570
0.806666666667 -1.693333333333 1.720395675855 -1.693333333333 0.732336982013 0.000000000000 0.913729009188
0.808333333333 -1.691666666667 1.722836522333 -1.691666666667 0.732170937211 0.000000000000 0.914503189000
0.810000000000 -1.690000000000 1.725276815652 -1.690000000000 0.732005086247 0.000000000000 0.915276815652
0.811666666667 -1.688333333333 1.727716556456 -1.688333333333 0.731839428772 0.000000000000 0.916049889790
0.813333333333 -1.686666666667 1.730155745391 -1.686666666667 0.731673964435 0.000000000000 0.916822412058
0.815000000000 -1.685000000000 1.732594383100 -1.685000000000 0.731508692887 0.000000000000 0.917594383100
0.816666666667 -1.683333333333 1.735032470224 -1.683333333333 0.731343613781 0.000000000000 0.918365803558
0.818333333333 -1.681666666667 1.737470007405 -1.681666666667 0.731178726770 0.000000000000 0.919136674072
0.820000000000 -1.680000000000 1.739906995283 -1.680000000000 0.731014031507 0.000000000000 0.919906995283
0.821666666667 -1.678333333333 1.742343434495 -1.678333333333 0.730849527647 0.000000000000 0.920676767828
0.823333333333 -1.676666666667 1.744779325679 -1.676666666667 0.730685214846 0.000000000000 0.921445992346
0.825000000000 -1.675000000000 1.747214669472 -1.675000000000 0.730521092759 0.000000000000 0.922214669472
0.826666666667 -1.673333333333 1.749649466509 -1.673333333333 0.730357161045 0.000000000000 0.922982799842
0.828333333333 -1.671666666667 1.752083717424 -1.671666666667 0.730193419362 0.000000000000 0.923750384090
0.830000000000 -1.670000000000 1.754517422849 -1.670000000000 0.730029867367 0.000000000000 0.924517422849
0.831666666667 -1.668333333333 1.756950583417 -1.668333333333 0.729866504722 0.000000000000 0.925283916750
0.833333333333 -1.666666666667 1.759383199757 -1.666666666667 0.729703331087 0.000000000000 0.926049866424
0.835000000000 -1.665000000000 1.761815272500 -1.665000000000 0.729540346123 0.000000000000 0.926815272500
0.836666666667 -1.663333333333 1.764246802274 -1.663333333333 0.729377549493 0.000000000000 0.927580135607
0.838333333333 -1.661666666667 1.766677789706 -1.661666666667 0.729214940860 0.000000000000 0.928344456372
0.840000000000 -1.660000000000 1.769108235421 -1.660000000000 0.729052519887 0.000000000000 0.929108235421
0.841666666667 -1.658333333333 1.771538140046 -1.658333333333 0.728890286241 0.000000000000 0.929871473380
0.843333333333 -1.656666666667 1.773967504204 -1.656666666667 0.728728239585 0.000000000000 0.930634170871
0.845000000000 -1.655000000000 1.776396328518 -1.655000000000 0.728566379588 0.000000000000 0.931396328518
0.846666666667 -1.653333333333 1.778824613608 -1.653333333333 0.728404705916 0.000000000000 0.932157946942
0.848333333333 -1.651666666667 1.781252360097 -1.651666666667 0.728243218238 0.000000000000 0.932919026764
0.850000000000 -1.650000000000 1.783679568603 -1.650000000000 0.728081916222 0.000000000000 0.933679568603
0.851666666667 -1.648333333333 1.786106239745 -1.648333333333 0.727920799538 0.000000000000 0.934439573078
0.853333333333 -1.646666666667 1.788532374139 -1.646666666667 0.727759867857 0.000000000000 0.935199040806
0.855000000000 -1.645000000000 1.790957972402 -1.645000000000 0.727599120851 0.000000000000 0.935957972402
0.856666666667 -1.643333333333 1.793383035149 -1.643333333333 0.727438558191 0.000000000000 0.936716368483
0.858333333333 -1.641666666667 1.795807562995 -1.641666666667 0.727278179551 0.000000000000 0.937474229661
0.860000000000 -1.640000000000 1.798231556550 -1.640000000000 0.727117984604 0.000000000000 0.938231556550
0.861666666667 -1.638333333333 1.800655016429 -1.638333333333 0.726957973025 0.000000000000 0.938988349762
0.863333333333 -1.636666666667 1.803077943241 -1.636666666667 0.726798144490 0.000000000000 0.939744609907
0.865000000000 -1.635000000000 1.805500337595 -1.635000000000 0.726638498675 0.000000000000 0.940500337595
0.866666666667 -1.633333333333 1.807922200101 -1.633333333333 0.726479035256 0.000000000000 0.941255533434
0.868333333333 -1.631666666667 1.810343531366 -1.631666666667 0.726319753913 0.000000000000 0.942010198033
0.870000000000 -1.630000000000 1.812764331996 -1.630000000000 0.726160654322 0.000000000000 0.942764331996
0.871666666667 -1.628333333333 1.815184602596 -1.628333333333 0.726001736165 0.000000000000 0.943517935930
0.873333333333 -1.626666666667 1.817604343772 -1.626666666667 0.725842999120 0.000000000000 0.944271010438
0.875000000000 -1.625000000000 1.820023556125 -1.625000000000 0.725684442870 0.000000000000 0.945023556125
0.876666666667 -1.623333333333 1.822442240258 -1.623333333333 0.725526067095 0.000000000000 0.945775573591
0.878333333333 -1.621666666667 1.824860396772 -1.621666666667 0.725367871479 0.000000000000 0.946527063439
0.880000000000 -1.620000000000 1.827278026268 -1.620000000000 0.725209855704 0.000000000000 0.947278026268
0.881666666667 -1.618333333333 1.829695129343 -1.618333333333 0.725052019454 0.000000000000 0.948028462676
0.883333333333 -1.616666666667 1.832111706596 -1.616666666667 0.724894362416 0.000000000000 0.948778373263
0.885000000000 -1.615000000000 1.834527758625 -1.615000000000 0.724736884273 0.000000000000 0.949527758625
0.886666666667 -1.613333333333 1.836943286023 -1.613333333333 0.724579584713 0.000000000000 0.950276619357
0.888333333333 -1.611666666667 1.839358289387 -1.611666666667 0.724422463423 0.000000000000 0.951024956054
0.890000000000 -1.610000000000 1.841772769310 -1.610000000000 0.724265520091 0.000000000000 0.951772769310
0.891666666667 -1.608333333333 1.844186726385 -1.608333333333 0.724108754405 0.000000000000 0.952520059719
0.893333333333 -1.606666666667 1.846600161204 -1.606666666667 0.723952166054 0.000000000000 0.953266827870
0.895000000000 -1.605000000000 1.849013074356 -1.605000000000 0.723795754730 0.000000000000 0.954013074356
0.896666666667 -1.603333333333 1.851425466431 -1.603333333333 0.723639520122 0.000000000000 0.954758799765
0.898333333333 -1.601666666667 1.853837338019 -1.601666666667 0.723483461923 0.000000000000 0.955504004686
0.900000000000 -1.600000000000 1.856248689707 -1.600000000000 0.723327579825 0.000000000000 0.956248689707
0.901666666667 -1.598333333333 1.858659522080 -1.598333333333 0.723171873522 0.000000000000 0.956992855413
0.903333333333 -1.596666666667 1.861069835725 -1.596666666667 0.723016342706 0.000000000000 0.957736502392
0.905000000000 -1.595000000000 1.863479631226 -1.595000000000 0.722860987073 0.000000000000 0.958479631226
0.906666666667 -1.593333333333 1.865888909167 -1.593333333333 0.722705806318 0.000000000000 0.959222242500
0.908333333333 -1.591666666667 1.868297670129 -1.591666666667 0.722550800138 0.000000000000 0.959964336795
0.910000000000 -1.590000000000 1.870705914694 -1.590000000000 0.722395968229 0.000000000000 0.960705914694
0.911666666667 -1.588333333333 1.873113643444 -1.588333333333 0.722241310288 0.000000000000 0.961446976777
0.913333333333 -1.586666666667 1.875520856956 -1.586666666667 0.722086826015 0.000000000000 0.962187523623
0.915000000000 -1.585000000000 1.877927555810 -1.585000000000 0.721932515107 0.000000000000 0.962927555810
0.916666666667 -1.583333333333 1.880333740582 -1.583333333333 0.721778377266 0.000000000000 0.963667073916
0.918333333333 -1.581666666667 1.882739411850 -1.581666666667 0.721624412191 0.000000000000 0.964406078517
0.920000000000 -1.580000000000 1.885144570189 -1.580000000000 0.721470619583 0.000000000000 0.965144570189
0.921666666667 -1.578333333333 1.887549216172 -1.578333333333 0.721316999146 0.000000000000 0.965882549505
0.923333333333 -1.576666666667 1.889953350374 -1.576666666667 0.721163550580 0.000000000000 0.966620017040
0.925000000000 -1.575000000000 1.892356973366 -1.575000000000 0.721010273590 0.000000000000 0.967356973366
0.926666666667 -1.573333333333 1.894760085721 -1.573333333333 0.720857167879 0.000000000000 0.968093419055
0.928333333333 -1.571666666667 1.897162688009 -1.571666666667 0.720704233153 0.000000000000 0.968829354676
0.930000000000 -1.570000000000 1.899564780799 -1.570000000000 0.720551469117 0.000000000000 0.969564780799
0.931666666667 -1.568333333333 1.901966364659 -1.568333333333 0.720398875476 0.000000000000 0.970299697992
0.933333333333 -1.566666666667 1.904367440158 -1.566666666667 0.720246451939 0.000000000000 0.971034106824
0.935000000000 -1.565000000000 1.906768007861 -1.565000000000 0.720094198212 0.000000000000 0.971768007861
0.936666666667 -1.563333333333 1.909168068334 -1.563333333333 0.719942114005 0.000000000000 0.972501401667
0.938333333333 -1.561666666667 1.911567622142 -1.561666666667 0.719790199024 0.000000000000 0.973234288809
0.940000000000 -1.560000000000 1.913966669849 -1.560000000000 0.719638452982 0.000000000000 0.973966669849
0.941666666667 -1.558333333333 1.916365212016 -1.558333333333 0.719486875587 0.000000000000 0.974698545349
0.943333333333 -1.556666666667 1.918763249206 -1.556666666667 0.719335466551 0.000000000000 0.975429915873
0.945000000000 -1.555000000000 1.921160781980 -1.555000000000 0.719184225586 0.000000000000 0.976160781980
0.946666666667 -1.553333333333 1.923557810897 -1.553333333333 0.719033152404 0.000000000000 0.976891144230
0.948333333333 -1.551666666667 1.925954336515 -1.551666666667 0.718882246718 0.000000000000 0.977621003182
0.950000000000 -1.550000000000 1.928350359394 -1.550000000000 0.718731508242 0.000000000000 0.978350359394
0.951666666667 -1.548333333333 1.930745880089 -1.548333333333 0.718580936690 0.000000000000 0.979079213422
0.953333333333 -1.546666666667 1.933140899157 -1.546666666667 0.718430531778 0.000000000000 0.979807565824
0.955000000000 -1.545000000000 1.935535417152 -1.545000000000 0.718280293221 0.000000000000 0.980535417152
0.956666666667 -1.543333333333 1.937929434630 -1.543333333333 0.718130220737 0.000000000000 0.981262767963
0.958333333333 -1.541666666667 1.940322952141 -1.541666666667 0.717980314041 0.000000000000 0.981989618808
0.960000000000 -1.540000000000 1.942715970240 -1.540000000000 0.717830572852 0.000000000000 0.982715970240
0.961666666667 -1.538333333333 1.945108489477 -1.538333333333 0.717680996889 0.000000000000 0.983441822811
0.963333333333 -1.536666666667 1.947500510403 -1.536666666667 0.717531585870 0.000000000000 0.984167177070
0.965000000000 -1.535000000000 1.949892033566 -1.535000000000 0.717382339516 0.000000000000 0.984892033566
0.966666666667 -1.533333333333 1.952283059516 -1.533333333333 0.717233257546 0.000000000000 0.985616392849
0.968333333333 -1.531666666667 1.954673588799 -1.531666666667 0.717084339683 0.000000000000 0.986340255465
0.970000000000 -1.530000000000 1.957063621962 -1.530000000000 0.716935585647 0.000000000000 0.987063621962
0.971666666667 -1.528333333333 1.959453159552 -1.528333333333 0.716786995162 0.000000000000 0.987786492885
0.973333333333 -1.526666666667 1.961842202111 -1.526666666667 0.716638567949 0.000000000000 0.988508868778
0.975000000000 -1.525000000000 1.964230750186 -1.525000000000 0.716490303734 0.000000000000 0.989230750186
0.976666666667 -1.523333333333 1.966618804317 -1.523333333333 0.716342202241 0.000000000000 0.989952137650
0.978333333333 -1.521666666667 1.969006365048 -1.521666666667 0.716194263194 0.000000000000 0.990673031714
0.980000000000 -1.520000000000 1.971393432919 -1.520000000000 0.716046486319 0.000000000000 0.991393432919
0.981666666667 -1.518333333333 1.973780008470 -1.518333333333 0.715898871343 0.000000000000 0.992113341803
0.983333333333 -1.516666666667 1.976166092240 -1.516666666667 0.715751417993 0.000000000000 0.992832758907
0.985000000000 -1.515000000000 1.978551684769 -1.515000000000 0.715604125996 0.000000000000 0.993551684769
0.986666666667 -1.513333333333 1.980936786593 -1.513333333333 0.715456995080 0.000000000000 0.994270119926
0.988333333333 -1.511666666667 1.983321398248 -1.511666666667 0.715310024975 0.000000000000 0.994988064915
0.990000000000 -1.510000000000 1.985705520271 -1.510000000000 0.715163215409 0.000000000000 0.995705520271
0.991666666667 -1.508333333333 1.988089153196 -1.508333333333 0.715016566114 0.000000000000 0.996422486529
0.993333333333 -1.506666666667 1.990472297556 -1.506666666667 0.714870076819 0.000000000000 0.997138964223
0.995000000000 -1.505000000000 1.992854953885 -1.505000000000 0.714723747256 0.000000000000 0.997854953885
0.996666666667 -1.503333333333 1.995237122715 -1.503333333333 0.714577577158 0.000000000000 0.998570456048
0.998333333333 -1.501666666667 1.997618804577 -1.501666666667 0.714431566257 0.000000000000 0.999285471243
1.000000000000 -1.500000000000 2.000000000000 -1.500000000000 0.714285714286 0.000000000000 1.000000000000

